A Polar Code Based TIN-SIC Scheme for the Unsourced Random Access in the Quasi-Static Fading MAC

We consider a problem of unsourced random access in the quasi-static Rayleigh fading channel. In the previous work, the authors have proposed LDPC code based solutions based on joint and treat interference as noise in combination with successive interference cancellation (TIN-SIC) decoder architectures. The authors showed that TIN-SIC decoding significantly outperforms the joint decoding approach and much simpler from the implementation point of view. In this paper, we continue the analysis of TIN-SIC decoding. We derive a finite length achievability bound for TIN-SIC decoder using random coding and propose a practical polar code based TIN-SIC scheme. The latter's performance becomes significantly better in comparison to LDPC code based solutions and close to the finite length achievability bound.

==> tikz/ebno_ka/data/achievability_envelope_T1.dat <==
Ka EBNO
1 8.896
2 9.282
3 9.593
4 9.861
5 10.108
6 10.328
7 10.530
8 10.728
9 10.911
10 11.087
11 11.260
12 11.428
13 11.588
14 11.755
15 11.914
16 12.080
17 12.234
18 12.387
19 12.544
20 12.707
21 12.875
22 13.040
23 13.212
24 13.389
25 13.568
26 13.750
27 13.940
28 14.139
29 14.338
30 14.539
31 14.749
32 14.972
33 15.204
34 15.440
35 15.685
36 15.941
37 16.211
38 16.489
39 16.783
40 17.090
41 17.420
42 17.753
43 18.061
44 18.368
45 18.667
46 18.967
47 19.236
48 19.503
49 19.766
50 20.032
51 20.293
52 20.539
53 20.790
54 21.031
55 21.275
56 21.534
57 21.809
58 22.105
59 22.421
60 22.760
61 23.130
62 23.534
63 23.979
64 24.472
65 25.029
66 25.666
67 26.410
68 27.288
69 28.363
70 29.786
71 31.500

==> tikz/ebno_ka/data/achievability_envelope_T14.dat <==
Ka  EBNO
1 8.1189
2 8.1218
3 8.1233
4 8.1248
5 8.1262
6 8.1277
7 8.1292
8 8.1306
9 8.1321
10 8.1335
11 8.1335
12 8.1350
13 8.1350
14 8.1350
15 8.1350
16 8.1350
17 8.1365
18 8.1365
19 8.1365
20 8.1379
21 8.1379
22 8.1379
23 8.1394
24 8.1394
25 8.1394
26 8.1409
27 8.1409
28 8.1423
29 8.1423
30 8.1423
31 8.1438
32 8.1438
33 8.1438
34 8.1453
35 8.1453
36 8.1453
37 8.1467
38 8.1467
39 8.1482
40 8.1482
41 8.1482
42 8.1497
43 8.1497
44 8.1511
45 8.1511
46 8.1526
47 8.1526
48 8.1526
49 8.1526
50 8.1541
51 8.1541
52 8.1541
53 8.1541
54 8.1555
55 8.1555
56 8.1555
57 8.1570
58 8.1570
59 8.1570
60 8.1584
61 8.1584
62 8.1584
63 8.1599
64 8.1599
65 8.1599
66 8.1614
67 8.1614
68 8.1628
69 8.1628
70 8.1628
71 8.1643
72 8.1643
73 8.1658
74 8.1658
75 8.1672
76 8.1672
77 8.1687
78 8.1687
79 8.1702
80 8.1702
81 8.1716
82 8.1716
83 8.1731
84 8.1731
85 8.1746
86 8.1760
87 8.1760
88 8.1775
89 8.1790
90 8.1804
91 8.1819
92 8.1819
93 8.1833
94 8.1848
95 8.1863
96 8.1892
97 8.1907
98 8.1921
99 8.1936
100 8.1965
101 8.1980
102 8.2009
103 8.2024
104 8.2053
105 8.2083
106 8.2112
107 8.2141
108 8.2170
109 8.2214
110 8.2244
111 8.2258
112 8.2288
113 8.2302
114 8.2317
115 8.2332
116 8.2361
117 8.2375
118 8.2405
119 8.2419
120 8.2449
121 8.2478
122 8.2507
123 8.2537
124 8.2566
125 8.2595
126 8.2610
127 8.2625
128 8.2639
129 8.2654
130 8.2668
131 8.2683
132 8.2698
133 8.2712
134 8.2742
135 8.2756
136 8.2771
137 8.2786
138 8.2815
139 8.2830
140 8.2859
141 8.2874
142 8.2903
143 8.2932
144 8.2947
145 8.2976
146 8.3005
147 8.3035
148 8.3064
149 8.3093
150 8.3137
151 8.3167
152 8.3196
153 8.3225
154 8.3240
155 8.3254
156 8.3284
157 8.3298
158 8.3328
159 8.3342
160 8.3372
161 8.3401
162 8.3430
163 8.3459
164 8.3474
165 8.3503
166 8.3533
167 8.3547
168 8.3577
169 8.3606
170 8.3635
171 8.3665
172 8.3694
173 8.3723
174 8.3752
175 8.3782
176 8.3811
177 8.3826
178 8.3840
179 8.3855
180 8.3870
181 8.3884
182 8.3899
183 8.3928
184 8.3943
185 8.3958
186 8.3972
187 8.4001
188 8.4016
189 8.4045
190 8.4060
191 8.4089
192 8.4119
193 8.4133
194 8.4163
195 8.4192
196 8.4221
197 8.4250
198 8.4265
199 8.4294
200 8.4309
201 8.4338
202 8.4368
203 8.4397
204 8.4426
205 8.4456
206 8.4485
207 8.4514
208 8.4543
209 8.4558
210 8.4573
211 8.4587
212 8.4617
213 8.4631
214 8.4646
215 8.4675
216 8.4690
217 8.4705
218 8.4734
219 8.4749
220 8.4778
221 8.4792
222 8.4822
223 8.4851
224 8.4866
225 8.4895
226 8.4924
227 8.4954
228 8.4983
229 8.5012
230 8.5027
231 8.5056
232 8.5071
233 8.5085
234 8.5115
235 8.5129
236 8.5159
237 8.5173
238 8.5203
239 8.5217
240 8.5247
241 8.5261
242 8.5291
243 8.5320
244 8.5334
245 8.5364
246 8.5393
247 8.5422
248 8.5452
249 8.5466
250 8.5496
251 8.5525
252 8.5554
253 8.5598
254 8.5627
255 8.5657
256 8.5671
257 8.5701
258 8.5715
259 8.5730
260 8.5745
261 8.5774
262 8.5789
263 8.5803
264 8.5833
265 8.5847
266 8.5876
267 8.5891
268 8.5906
269 8.5935
270 8.5950
271 8.5979
272 8.6008
273 8.6023
274 8.6038
275 8.6052
276 8.6082
277 8.6096
278 8.6111
279 8.6140
280 8.6155
281 8.6169
282 8.6199
283 8.6213
284 8.6243
285 8.6257
286 8.6287
287 8.6301
288 8.6331
289 8.6360
290 8.6375
291 8.6404
292 8.6418
293 8.6448
294 8.6477
295 8.6506
296 8.6536
297 8.6550
298 8.6580
299 8.6609
300 8.6638
301 8.6667
302 8.6697
303 8.6726
304 8.6755
305 8.6785
306 8.6814
307 8.6843
308 8.6873
309 8.6902
310 8.6931
311 8.6960
312 8.6990
313 8.7004
314 8.7034
315 8.7063
316 8.7078
317 8.7107
318 8.7136
319 8.7166
320 8.7180
321 8.7209
322 8.7239
323 8.7268
324 8.7297
325 8.7312
326 8.7341
327 8.7371
328 8.7400
329 8.7429
330 8.7444
331 8.7473
332 8.7502
333 8.7532
334 8.7561
335 8.7590
336 8.7620
337 8.7649
338 8.7664
339 8.7693
340 8.7722
341 8.7751
342 8.7766
343 8.7795
344 8.7825
345 8.7854
346 8.7883
347 8.7913
348 8.7942
349 8.7971
350 8.8000
351 8.8030
352 8.8059
353 8.8088
354 8.8118
355 8.8147
356 8.8176
357 8.8220
358 8.8250
359 8.8279
360 8.8308
361 8.8337
362 8.8367
363 8.8411
364 8.8440
365 8.8469
366 8.8499
367 8.8542
368 8.8572
369 8.8601
370 8.8645
371 8.8674
372 8.8718
373 8.8748
374 8.8777
375 8.8821
376 8.8850
377 8.8879
378 8.8923
379 8.8953
380 8.8997
381 8.9026
382 8.9070
383 8.9099
384 8.9128
385 8.9172
386 8.9202
387 8.9246
388 8.9275
389 8.9304
390 8.9333
391 8.9363
392 8.9407
393 8.9436
394 8.9465
395 8.9509
396 8.9539
397 8.9568
398 8.9612
399 8.9641
400 8.9685
401 8.9714
402 8.9758
403 8.9788
404 8.9832
405 8.9875
406 8.9905
407 8.9949
408 8.9993
409 9.0037
410 9.0066
411 9.0110
412 9.0154
413 9.0198
414 9.0242
415 9.0271
416 9.0315
417 9.0359
418 9.0388
419 9.0432
420 9.0476
421 9.0520
422 9.0549
423 9.0593
424 9.0637
425 9.0681
426 9.0725
427 9.0769
428 9.0813
429 9.0857
430 9.0901
431 9.0959
432 9.1003
433 9.1047
434 9.1091
435 9.1135
436 9.1194
437 9.1238
438 9.1296
439 9.1340
440 9.1399
441 9.1443
442 9.1501
443 9.1545
444 9.1604
445 9.1648
446 9.1692
447 9.1736
448 9.1780
449 9.1824
450 9.1882
451 9.1926
452 9.1970
453 9.2014
454 9.2073
455 9.2117
456 9.2161
457 9.2219
458 9.2263
459 9.2322
460 9.2366
461 9.2424
462 9.2483
463 9.2527
464 9.2585
465 9.2644
466 9.2688
467 9.2747
468 9.2805
469 9.2864
470 9.2922
471 9.2981
472 9.3040
473 9.3098
474 9.3157
475 9.3215
476 9.3289
477 9.3347
478 9.3406
479 9.3464
480 9.3538
481 9.3596
482 9.3669
483 9.3728
484 9.3801
485 9.3860
486 9.3933
487 9.4006
488 9.4080
489 9.4138
490 9.4211
491 9.4285
492 9.4358
493 9.4431
494 9.4504
495 9.4592
496 9.4666
497 9.4739
498 9.4827
499 9.4900
500 9.4973
501 9.5061
502 9.5149
503 9.5208
504 9.5281
505 9.5354
506 9.5413
507 9.5486
508 9.5559
509 9.5632
510 9.5706
511 9.5779
512 9.5852
513 9.5925
514 9.5999
515 9.6072
516 9.6145
517 9.6218
518 9.6292
519 9.6379
520 9.6453
521 9.6526
522 9.6614
523 9.6687
524 9.6760
525 9.6848
526 9.6921
527 9.7009
528 9.7083
529 9.7170
530 9.7244
531 9.7332
532 9.7419
533 9.7493
534 9.7581
535 9.7654
536 9.7742
537 9.7830
538 9.7917
539 9.7991
540 9.8079
541 9.8167
542 9.8254
543 9.8342
544 9.8430
545 9.8533
546 9.8621
547 9.8708
548 9.8796
549 9.8899
550 9.8987
551 9.9089
552 9.9177
553 9.9280
554 9.9382
555 9.9485
556 9.9573
557 9.9675
558 9.9778
559 9.9880
560 9.9983
561 10.0100
562 10.0203
563 10.0305
564 10.0408
565 10.0525
566 10.0627
567 10.0745
568 10.0862
569 10.0964
570 10.1082
571 10.1199
572 10.1316
573 10.1433
574 10.1550
575 10.1667
576 10.1785
577 10.1887
578 10.2004
579 10.2107
580 10.2224
581 10.2327
582 10.2444
583 10.2561
584 10.2678
585 10.2795
586 10.2913
587 10.3030
588 10.3147
589 10.3264
590 10.3381
591 10.3499
592 10.3630
593 10.3748
594 10.3879
595 10.3997
596 10.4128
597 10.4260
598 10.4392
599 10.4524
600 10.4656
601 10.4788
602 10.4919
603 10.5051
604 10.5198
605 10.5330
606 10.5476
607 10.5608
608 10.5754
609 10.5901
610 10.6047
611 10.6194
612 10.6340
613 10.6487
614 10.6648
615 10.6794
616 10.6941
617 10.7087
618 10.7234
619 10.7395
620 10.7542
621 10.7703
622 10.7849
623 10.8010
624 10.8171
625 10.8333
626 10.8494
627 10.8669
628 10.8831
629 10.8992
630 10.9167
631 10.9343
632 10.9504
633 10.9680
634 10.9856
635 11.0046
636 11.0222
637 11.0398
638 11.0588
639 11.0779
640 11.0955
641 11.1145
642 11.1335
643 11.1526
644 11.1716
645 11.1907
646 11.2097
647 11.2288
648 11.2493
649 11.2683
650 11.2888
651 11.3093
652 11.3298
653 11.3503
654 11.3708
655 11.3928
656 11.4133
657 11.4353
658 11.4573
659 11.4792
660 11.5012
661 11.5217
662 11.5437
663 11.5657
664 11.5876
665 11.6067
666 11.6257
667 11.6448
668 11.6638
669 11.6843
670 11.7034
671 11.7239
672 11.7444
673 11.7649
674 11.7854
675 11.8059
676 11.8264
677 11.8484
678 11.8689
679 11.8909
680 11.9128
681 11.9348
682 11.9568
683 11.9788
684 12.0022
685 12.0242
686 12.0476
687 12.0710
688 12.0945
689 12.1179
690 12.1428
691 12.1663
692 12.1912
693 12.2146
694 12.2380
695 12.2600
696 12.2834
697 12.3083
698 12.3318
699 12.3552
700 12.3801
701 12.4050
702 12.4299
703 12.4548
704 12.4797
705 12.5061
706 12.5310
707 12.5574
708 12.5837
709 12.6116
710 12.6379
711 12.6658
712 12.6936
713 12.7214
714 12.7493
715 12.7771
716 12.8064
717 12.8357
718 12.8650
719 12.8958
720 12.9250
721 12.9558
722 12.9866
723 13.0188
724 13.0510
725 13.0833
726 13.1155
727 13.1477
728 13.1814
729 13.2151
730 13.2488
731 13.2839
732 13.3191
733 13.3542
734 13.3909
735 13.4275
736 13.4641
737 13.5022
738 13.5403
739 13.5798
740 13.6179
741 13.6575
742 13.6985
743 13.7395
744 13.7805
745 13.8230
746 13.8655
747 13.9094
748 13.9534
749 13.9988
750 14.0442
751 14.0881
752 14.1306
753 14.1746
754 14.2185
755 14.2625
756 14.3079
757 14.3533
758 14.4001
759 14.4485
760 14.4954
761 14.5452
762 14.5950
763 14.6448
764 14.6960
765 14.7488
766 14.8015
767 14.8557
768 14.9114
769 14.9670
770 15.0242
771 15.0828
772 15.1428
773 15.2029
774 15.2644
775 15.3274
776 15.3918
777 15.4578
778 15.5251
779 15.5925
780 15.6628
781 15.7346
782 15.8079
783 15.8826
784 15.9587
785 16.0364
786 16.1169
787 16.1990
788 16.2839
789 16.3704
790 16.4583
791 16.5505
792 16.6414
793 16.7234
794 16.8069
795 16.8933
796 16.9812
797 17.0720
798 17.1658
799 17.2610
800 17.3591
801 17.4602
802 17.5642
803 17.6711
804 17.7810
805 17.8938
806 18.0110
807 18.1326
808 18.2571
809 18.3860
810 18.5193
811 18.6570
812 18.8005
813 18.9500
814 19.1052
815 19.2664
816 19.4333
817 19.6091
818 19.7922
819 19.9841
820 20.1863
821 20.3972
822 20.6213
823 20.8572
824 21.1091
825 21.3757
826 21.6614
827 21.9690
828 22.3015
829 22.6648
830 23.0662
831 23.5129
832 24.0212
833 24.6130
834 25.3220
835 26.2053
836 27.3450
837 28.7512
838 30.3083

==> tikz/ebno_ka/data/achievability_envelope_T4.dat <==
Ka      EBNO
1.00	8.11890e+00
2.00	8.12183e+00
3.00	8.12329e+00
4.00	8.12769e+00
5.00	8.13208e+00
6.00	8.13940e+00
7.00	8.14819e+00
8.00	8.16284e+00
9.00	8.17896e+00
10.00	8.19653e+00
11.00	8.21265e+00
12.00	8.23022e+00
13.00	8.25073e+00
14.00	8.26978e+00
15.00	8.29028e+00
16.00	8.31226e+00
17.00	8.32983e+00
18.00	8.34595e+00
19.00	8.36206e+00
20.00	8.37378e+00
21.00	8.38696e+00
22.00	8.40015e+00
23.00	8.41479e+00
24.00	8.43091e+00
25.00	8.44702e+00
26.00	8.46313e+00
27.00	8.47925e+00
28.00	8.49829e+00
29.00	8.51587e+00
30.00	8.53052e+00
31.00	8.54224e+00
32.00	8.55542e+00
33.00	8.56860e+00
34.00	8.58325e+00
35.00	8.59644e+00
36.00	8.61108e+00
37.00	8.62720e+00
38.00	8.64331e+00
39.00	8.65942e+00
40.00	8.67114e+00
41.00	8.68286e+00
42.00	8.69604e+00
43.00	8.70923e+00
44.00	8.72388e+00
45.00	8.73853e+00
46.00	8.75464e+00
47.00	8.76636e+00
48.00	8.77954e+00
49.00	8.79272e+00
50.00	8.80591e+00
51.00	8.81909e+00
52.00	8.83228e+00
53.00	8.84546e+00
54.00	8.85571e+00
55.00	8.86743e+00
56.00	8.87915e+00
57.00	8.89087e+00
58.00	8.90405e+00
59.00	8.91724e+00
60.00	8.93188e+00
61.00	8.94360e+00
62.00	8.95825e+00
63.00	8.97144e+00
64.00	8.98608e+00
65.00	8.99780e+00
66.00	9.01099e+00
67.00	9.02271e+00
68.00	9.03442e+00
69.00	9.04614e+00
70.00	9.05933e+00
71.00	9.07251e+00
72.00	9.08569e+00
73.00	9.10034e+00
74.00	9.11353e+00
75.00	9.12671e+00
76.00	9.13696e+00
77.00	9.14868e+00
78.00	9.16040e+00
79.00	9.17212e+00
80.00	9.18384e+00
81.00	9.19702e+00
82.00	9.21021e+00
83.00	9.22339e+00
84.00	9.23657e+00
85.00	9.25122e+00
86.00	9.26587e+00
87.00	9.27759e+00
88.00	9.28931e+00
89.00	9.30249e+00
90.00	9.31274e+00
91.00	9.32300e+00
92.00	9.33472e+00
93.00	9.34497e+00
94.00	9.35669e+00
95.00	9.36841e+00
96.00	9.38013e+00
97.00	9.39185e+00
98.00	9.40356e+00
99.00	9.41675e+00
100.00	9.42847e+00
101.00	9.44165e+00
102.00	9.45483e+00
103.00	9.46802e+00
104.00	9.48267e+00
105.00	9.49585e+00
106.00	9.50903e+00
107.00	9.52222e+00
108.00	9.53540e+00
109.00	9.55005e+00
110.00	9.56323e+00
111.00	9.57788e+00
112.00	9.59106e+00
113.00	9.60278e+00
114.00	9.61597e+00
115.00	9.62769e+00
116.00	9.64087e+00
117.00	9.65259e+00
118.00	9.66577e+00
119.00	9.67896e+00
120.00	9.69360e+00
121.00	9.70679e+00
122.00	9.72144e+00
123.00	9.73315e+00
124.00	9.74634e+00
125.00	9.75806e+00
126.00	9.77124e+00
127.00	9.78442e+00
128.00	9.79761e+00
129.00	9.81079e+00
130.00	9.82544e+00
131.00	9.83862e+00
132.00	9.85327e+00
133.00	9.86792e+00
134.00	9.88257e+00
135.00	9.89722e+00
136.00	9.91333e+00
137.00	9.92798e+00
138.00	9.94409e+00
139.00	9.95728e+00
140.00	9.97192e+00
141.00	9.98511e+00
142.00	9.99976e+00
143.00	1.00144e+01
144.00	1.00291e+01
145.00	1.00452e+01
146.00	1.00598e+01
147.00	1.00759e+01
148.00	1.00906e+01
149.00	1.01067e+01
150.00	1.01228e+01
151.00	1.01404e+01
152.00	1.01565e+01
153.00	1.01741e+01
154.00	1.01902e+01
155.00	1.02063e+01
156.00	1.02224e+01
157.00	1.02385e+01
158.00	1.02561e+01
159.00	1.02737e+01
160.00	1.02913e+01
161.00	1.03088e+01
162.00	1.03264e+01
163.00	1.03455e+01
164.00	1.03630e+01
165.00	1.03792e+01
166.00	1.03967e+01
167.00	1.04128e+01
168.00	1.04290e+01
169.00	1.04465e+01
170.00	1.04641e+01
171.00	1.04817e+01
172.00	1.04993e+01
173.00	1.05168e+01
174.00	1.05359e+01
175.00	1.05535e+01
176.00	1.05725e+01
177.00	1.05916e+01
178.00	1.06106e+01
179.00	1.06296e+01
180.00	1.06487e+01
181.00	1.06677e+01
182.00	1.06853e+01
183.00	1.07043e+01
184.00	1.07249e+01
185.00	1.07439e+01
186.00	1.07629e+01
187.00	1.07834e+01
188.00	1.08040e+01
189.00	1.08245e+01
190.00	1.08450e+01
191.00	1.08669e+01
192.00	1.08875e+01
193.00	1.09094e+01
194.00	1.09314e+01
195.00	1.09548e+01
196.00	1.09768e+01
197.00	1.10002e+01
198.00	1.10237e+01
199.00	1.10471e+01
200.00	1.10706e+01
201.00	1.10955e+01
202.00	1.11189e+01
203.00	1.11438e+01
204.00	1.11702e+01
205.00	1.11951e+01
206.00	1.12200e+01
207.00	1.12434e+01
208.00	1.12683e+01
209.00	1.12932e+01
210.00	1.13167e+01
211.00	1.13416e+01
212.00	1.13650e+01
213.00	1.13899e+01
214.00	1.14133e+01
215.00	1.14382e+01
216.00	1.14646e+01
217.00	1.14895e+01
218.00	1.15159e+01
219.00	1.15422e+01
220.00	1.15686e+01
221.00	1.15950e+01
222.00	1.16228e+01
223.00	1.16506e+01
224.00	1.16785e+01
225.00	1.17063e+01
226.00	1.17356e+01
227.00	1.17649e+01
228.00	1.17942e+01
229.00	1.18250e+01
230.00	1.18542e+01
231.00	1.18850e+01
232.00	1.19172e+01
233.00	1.19480e+01
234.00	1.19773e+01
235.00	1.20081e+01
236.00	1.20374e+01
237.00	1.20696e+01
238.00	1.21003e+01
239.00	1.21326e+01
240.00	1.21648e+01
241.00	1.21970e+01
242.00	1.22307e+01
243.00	1.22644e+01
244.00	1.22981e+01
245.00	1.23333e+01
246.00	1.23684e+01
247.00	1.24036e+01
248.00	1.24373e+01
249.00	1.24709e+01
250.00	1.25061e+01
251.00	1.25398e+01
252.00	1.25750e+01
253.00	1.26101e+01
254.00	1.26467e+01
255.00	1.26833e+01
256.00	1.27200e+01
257.00	1.27581e+01
258.00	1.27961e+01
259.00	1.28342e+01
260.00	1.28738e+01
261.00	1.29133e+01
262.00	1.29543e+01
263.00	1.29954e+01
264.00	1.30364e+01
265.00	1.30789e+01
266.00	1.31213e+01
267.00	1.31653e+01
268.00	1.32092e+01
269.00	1.32546e+01
270.00	1.33000e+01
271.00	1.33455e+01
272.00	1.33938e+01
273.00	1.34407e+01
274.00	1.34890e+01
275.00	1.35388e+01
276.00	1.35901e+01
277.00	1.36399e+01
278.00	1.36897e+01
279.00	1.37351e+01
280.00	1.37791e+01
281.00	1.38259e+01
282.00	1.38713e+01
283.00	1.39182e+01
284.00	1.39666e+01
285.00	1.40149e+01
286.00	1.40647e+01
287.00	1.41145e+01
288.00	1.41658e+01
289.00	1.42185e+01
290.00	1.42712e+01
291.00	1.43240e+01
292.00	1.43796e+01
293.00	1.44353e+01
294.00	1.44910e+01
295.00	1.45481e+01
296.00	1.46067e+01
297.00	1.46667e+01
298.00	1.47283e+01
299.00	1.47898e+01
300.00	1.48528e+01
301.00	1.49172e+01
302.00	1.49832e+01
303.00	1.50491e+01
304.00	1.51179e+01
305.00	1.51868e+01
306.00	1.52585e+01
307.00	1.53318e+01
308.00	1.54050e+01
309.00	1.54812e+01
310.00	1.55588e+01
311.00	1.56379e+01
312.00	1.57200e+01
313.00	1.58020e+01
314.00	1.58870e+01
315.00	1.59661e+01
316.00	1.60481e+01
317.00	1.61316e+01
318.00	1.62166e+01
319.00	1.63044e+01
320.00	1.63938e+01
321.00	1.64861e+01
322.00	1.65798e+01
323.00	1.66765e+01
324.00	1.67761e+01
325.00	1.68787e+01
326.00	1.69841e+01
327.00	1.70925e+01
328.00	1.72053e+01
329.00	1.73210e+01
330.00	1.74397e+01
331.00	1.75642e+01
332.00	1.76917e+01
333.00	1.78235e+01
334.00	1.79597e+01
335.00	1.81033e+01
336.00	1.82512e+01
337.00	1.84050e+01
338.00	1.85647e+01
339.00	1.87317e+01
340.00	1.89075e+01
341.00	1.90906e+01
342.00	1.92839e+01
343.00	1.94861e+01
344.00	1.97000e+01
345.00	1.99270e+01
346.00	2.01672e+01
347.00	2.04221e+01
348.00	2.06946e+01
349.00	2.09875e+01
350.00	2.13010e+01
351.00	2.16423e+01
352.00	2.20129e+01
353.00	2.24202e+01
354.00	2.28523e+01
355.00	2.33137e+01
356.00	2.38337e+01
357.00	2.44299e+01
358.00	2.51243e+01
359.00	2.59490e+01
360.00	2.69524e+01
361.00	2.81653e+01
362.00	2.96917e+01

==> tikz/ebno_ka/data/achievability_envelope_T8.dat <==
Ka EBNO
1 8.1218
2 8.1218
3 8.1218
4 8.1218
5 8.1218
6 8.1218
7 8.1218
8 8.1218
9 8.1218
10 8.1218
11 8.1218
12 8.1218
13 8.1218
14 8.1218
15 8.1218
16 8.1218
17 8.1218
18 8.1218
19 8.1218
20 8.1218
21 8.1218
22 8.1218
23 8.1218
24 8.1218
25 8.1218
26 8.1218
27 8.1218
28 8.1218
29 8.1218
30 8.1299
31 8.1362
32 8.1393
33 8.1439
34 8.1486
35 8.1533
36 8.1579
37 8.1611
38 8.1642
39 8.1688
40 8.1735
41 8.1782
42 8.1844
43 8.1906
44 8.1922
45 8.1953
46 8.1984
47 8.2031
48 8.2062
49 8.2109
50 8.2155
51 8.2202
52 8.2264
53 8.2327
54 8.2373
55 8.2404
56 8.2451
57 8.2498
58 8.2544
59 8.2591
60 8.2653
61 8.2700
62 8.2747
63 8.2793
64 8.2840
65 8.2887
66 8.2918
67 8.2965
68 8.3011
69 8.3058
70 8.3089
71 8.3136
72 8.3167
73 8.3198
74 8.3229
75 8.3260
76 8.3307
77 8.3338
78 8.3385
79 8.3432
80 8.3478
81 8.3525
82 8.3587
83 8.3634
84 8.3681
85 8.3727
86 8.3758
87 8.3805
88 8.3836
89 8.3867
90 8.3914
91 8.3945
92 8.3992
93 8.4039
94 8.4070
95 8.4116
96 8.4147
97 8.4194
98 8.4225
99 8.4272
100 8.4303
101 8.4350
102 8.4397
103 8.4443
104 8.4490
105 8.4537
106 8.4599
107 8.4646
108 8.4677
109 8.4723
110 8.4754
111 8.4801
112 8.4832
113 8.4879
114 8.4926
115 8.4972
116 8.5019
117 8.5066
118 8.5097
119 8.5144
120 8.5175
121 8.5206
122 8.5253
123 8.5284
124 8.5330
125 8.5377
126 8.5424
127 8.5470
128 8.5517
129 8.5564
130 8.5611
131 8.5657
132 8.5688
133 8.5719
134 8.5766
135 8.5797
136 8.5828
137 8.5860
138 8.5906
139 8.5937
140 8.5968
141 8.6000
142 8.6031
143 8.6077
144 8.6109
145 8.6140
146 8.6186
147 8.6217
148 8.6264
149 8.6295
150 8.6342
151 8.6373
152 8.6420
153 8.6467
154 8.6498
155 8.6544
156 8.6575
157 8.6622
158 8.6653
159 8.6684
160 8.6731
161 8.6762
162 8.6793
163 8.6824
164 8.6871
165 8.6902
166 8.6933
167 8.6980
168 8.7011
169 8.7058
170 8.7105
171 8.7136
172 8.7182
173 8.7229
174 8.7276
175 8.7323
176 8.7369
177 8.7416
178 8.7463
179 8.7494
180 8.7525
181 8.7556
182 8.7587
183 8.7634
184 8.7665
185 8.7696
186 8.7743
187 8.7774
188 8.7821
189 8.7852
190 8.7898
191 8.7930
192 8.7976
193 8.8023
194 8.8070
195 8.8116
196 8.8163
197 8.8194
198 8.8241
199 8.8288
200 8.8319
201 8.8365
202 8.8396
203 8.8443
204 8.8474
205 8.8521
206 8.8568
207 8.8614
208 8.8645
209 8.8692
210 8.8739
211 8.8786
212 8.8832
213 8.8879
214 8.8926
215 8.8957
216 8.8988
217 8.9035
218 8.9066
219 8.9097
220 8.9144
221 8.9175
222 8.9221
223 8.9268
224 8.9299
225 8.9330
226 8.9377
227 8.9408
228 8.9455
229 8.9486
230 8.9533
231 8.9564
232 8.9610
233 8.9657
234 8.9688
235 8.9735
236 8.9782
237 8.9828
238 8.9875
239 8.9922
240 8.9953
241 9.0015
242 9.0062
243 9.0108
244 9.0155
245 9.0202
246 9.0249
247 9.0280
248 9.0326
249 9.0373
250 9.0435
251 9.0482
252 9.0529
253 9.0575
254 9.0622
255 9.0669
256 9.0715
257 9.0747
258 9.0793
259 9.0840
260 9.0887
261 9.0933
262 9.0980
263 9.1027
264 9.1073
265 9.1120
266 9.1167
267 9.1214
268 9.1260
269 9.1307
270 9.1354
271 9.1416
272 9.1463
273 9.1509
274 9.1556
275 9.1603
276 9.1665
277 9.1712
278 9.1774
279 9.1821
280 9.1867
281 9.1929
282 9.1992
283 9.2038
284 9.2101
285 9.2163
286 9.2210
287 9.2272
288 9.2319
289 9.2381
290 9.2428
291 9.2490
292 9.2536
293 9.2599
294 9.2645
295 9.2708
296 9.2754
297 9.2801
298 9.2863
299 9.2910
300 9.2972
301 9.3019
302 9.3081
303 9.3128
304 9.3190
305 9.3237
306 9.3299
307 9.3361
308 9.3424
309 9.3470
310 9.3533
311 9.3595
312 9.3657
313 9.3719
314 9.3782
315 9.3844
316 9.3906
317 9.3984
318 9.4046
319 9.4108
320 9.4186
321 9.4249
322 9.4311
323 9.4389
324 9.4451
325 9.4529
326 9.4606
327 9.4669
328 9.4747
329 9.4809
330 9.4887
331 9.4949
332 9.5011
333 9.5089
334 9.5151
335 9.5229
336 9.5291
337 9.5369
338 9.5447
339 9.5525
340 9.5587
341 9.5665
342 9.5743
343 9.5820
344 9.5898
345 9.5976
346 9.6054
347 9.6132
348 9.6210
349 9.6287
350 9.6350
351 9.6427
352 9.6505
353 9.6568
354 9.6645
355 9.6723
356 9.6801
357 9.6879
358 9.6957
359 9.7034
360 9.7112
361 9.7190
362 9.7268
363 9.7346
364 9.7424
365 9.7517
366 9.7595
367 9.7688
368 9.7766
369 9.7859
370 9.7937
371 9.8031
372 9.8108
373 9.8202
374 9.8295
375 9.8389
376 9.8482
377 9.8575
378 9.8669
379 9.8762
380 9.8855
381 9.8949
382 9.9058
383 9.9151
384 9.9245
385 9.9353
386 9.9447
387 9.9556
388 9.9649
389 9.9743
390 9.9836
391 9.9945
392 10.0038
393 10.0132
394 10.0241
395 10.0334
396 10.0443
397 10.0552
398 10.0645
399 10.0754
400 10.0848
401 10.0957
402 10.1066
403 10.1174
404 10.1283
405 10.1392
406 10.1501
407 10.1610
408 10.1719
409 10.1828
410 10.1953
411 10.2062
412 10.2171
413 10.2295
414 10.2420
415 10.2529
416 10.2653
417 10.2762
418 10.2871
419 10.2980
420 10.3104
421 10.3213
422 10.3322
423 10.3431
424 10.3556
425 10.3665
426 10.3789
427 10.3914
428 10.4023
429 10.4147
430 10.4272
431 10.4396
432 10.4521
433 10.4645
434 10.4770
435 10.4894
436 10.5019
437 10.5159
438 10.5283
439 10.5423
440 10.5548
441 10.5688
442 10.5828
443 10.5968
444 10.6093
445 10.6233
446 10.6373
447 10.6528
448 10.6669
449 10.6809
450 10.6964
451 10.7104
452 10.7260
453 10.7400
454 10.7556
455 10.7711
456 10.7867
457 10.8023
458 10.8178
459 10.8349
460 10.8505
461 10.8676
462 10.8832
463 10.8988
464 10.9143
465 10.9299
466 10.9454
467 10.9626
468 10.9781
469 10.9953
470 11.0108
471 11.0279
472 11.0451
473 11.0622
474 11.0793
475 11.0964
476 11.1135
477 11.1322
478 11.1493
479 11.1680
480 11.1851
481 11.2038
482 11.2225
483 11.2412
484 11.2598
485 11.2801
486 11.2988
487 11.3174
488 11.3361
489 11.3548
490 11.3735
491 11.3921
492 11.4124
493 11.4310
494 11.4513
495 11.4700
496 11.4902
497 11.5104
498 11.5307
499 11.5524
500 11.5727
501 11.5929
502 11.6131
503 11.6349
504 11.6552
505 11.6770
506 11.6972
507 11.7190
508 11.7408
509 11.7626
510 11.7843
511 11.8061
512 11.8295
513 11.8528
514 11.8746
515 11.8980
516 11.9213
517 11.9462
518 11.9696
519 11.9945
520 12.0163
521 12.0396
522 12.0629
523 12.0863
524 12.1096
525 12.1330
526 12.1563
527 12.1812
528 12.2061
529 12.2310
530 12.2559
531 12.2808
532 12.3073
533 12.3322
534 12.3587
535 12.3851
536 12.4116
537 12.4396
538 12.4660
539 12.4941
540 12.5221
541 12.5501
542 12.5797
543 12.6092
544 12.6373
545 12.6668
546 12.6980
547 12.7275
548 12.7587
549 12.7898
550 12.8209
551 12.8505
552 12.8816
553 12.9127
554 12.9439
555 12.9750
556 13.0077
557 13.0388
558 13.0730
559 13.1057
560 13.1384
561 13.1727
562 13.2069
563 13.2427
564 13.2769
565 13.3112
566 13.3454
567 13.3812
568 13.4170
569 13.4528
570 13.4902
571 13.5275
572 13.5649
573 13.6038
574 13.6411
575 13.6816
576 13.7205
577 13.7610
578 13.8030
579 13.8435
580 13.8870
581 13.9291
582 13.9726
583 14.0162
584 14.0614
585 14.1049
586 14.1501
587 14.1952
588 14.2403
589 14.2870
590 14.3353
591 14.3820
592 14.4318
593 14.4769
594 14.5236
595 14.5719
596 14.6201
597 14.6684
598 14.7182
599 14.7680
600 14.8193
601 14.8722
602 14.9252
603 14.9796
604 15.0341
605 15.0901
606 15.1477
607 15.2053
608 15.2645
609 15.3251
610 15.3858
611 15.4481
612 15.5119
613 15.5773
614 15.6442
615 15.7111
616 15.7812
617 15.8512
618 15.9244
619 15.9975
620 16.0738
621 16.1516
622 16.2294
623 16.3119
624 16.3944
625 16.4800
626 16.5672
627 16.6559
628 16.7493
629 16.8426
630 16.9407
631 17.0403
632 17.1430
633 17.2426
634 17.3391
635 17.4403
636 17.5430
637 17.6504
638 17.7594
639 17.8730
640 17.9897
641 18.1095
642 18.2356
643 18.3648
644 18.4986
645 18.6372
646 18.7803
647 18.9313
648 19.0870
649 19.2504
650 19.4200
651 19.5975
652 19.7796
653 19.9710
654 20.1624
655 20.3539
656 20.5546
657 20.7663
658 20.9904
659 21.2270
660 21.4791
661 21.7484
662 22.0363
663 22.3476
664 22.6838
665 23.0495
666 23.4542
667 23.9009
668 24.4052
669 24.9795
670 25.6472
671 26.4456
672 27.4246
673 28.6635
674 30.2790
675 31.5000

==> tikz/ebno_ka/data/achievability_k100_n512_T14.dat <==
Ka EBNO
1 8.61841
2 8.61841
3 8.61987
4 8.61987
5 8.61987
6 8.62134
7 8.62134
8 8.62134
9 8.62280
10 8.62280
11 8.62427
12 8.62427
13 8.62427
14 8.62573
15 8.62573
16 8.62573
17 8.62720
18 8.62720
19 8.62866
20 8.62866
21 8.62866
22 8.63013
23 8.63013
24 8.63159
25 8.63159
26 8.63159
27 8.63306
28 8.63306
29 8.63452
30 8.63452
31 8.63452
32 8.63599
33 8.63599
34 8.63745
35 8.63745
36 8.63892
37 8.63892
38 8.63892
39 8.64038
40 8.64038
41 8.64185
42 8.64185
43 8.64185
44 8.64331
45 8.64331
46 8.64478
47 8.64478
48 8.64624
49 8.64624
50 8.64771
51 8.64771
52 8.64771
53 8.64917
54 8.64917
55 8.65063
56 8.65063
57 8.65210
58 8.65210
59 8.65356
60 8.65356
61 8.65356
62 8.65503
63 8.65503
64 8.65649
65 8.65649
66 8.65796
67 8.65796
68 8.65942
69 8.65942
70 8.66089
71 8.66089
72 8.66235
73 8.66235
74 8.66235
75 8.66382
76 8.66382
77 8.66528
78 8.66528
79 8.66675
80 8.66675
81 8.66821
82 8.66821
83 8.66968
84 8.66968
85 8.67114
86 8.67114
87 8.67261
88 8.67261
89 8.67407
90 8.67407
91 8.67554
92 8.67554
93 8.67700
94 8.67700
95 8.67847
96 8.67847
97 8.67993
98 8.67993
99 8.68140
100 8.68140
101 8.68286
102 8.68286
103 8.68433
104 8.68433
105 8.68579
106 8.68579
107 8.68726
108 8.68726
109 8.68872
110 8.68872
111 8.69019
112 8.69019
113 8.69165
114 8.69165
115 8.69312
116 8.69312
117 8.69458
118 8.69458
119 8.69604
120 8.69604
121 8.69751
122 8.69751
123 8.69897
124 8.69897
125 8.70044
126 8.70044
127 8.70190
128 8.70337
129 8.70337
130 8.70483
131 8.70483
132 8.70630
133 8.70630
134 8.70776
135 8.70776
136 8.70923
137 8.70923
138 8.71069
139 8.71069
140 8.71216
141 8.71362
142 8.71362
143 8.71509
144 8.71509
145 8.71655
146 8.71655
147 8.71802
148 8.71802
149 8.71948
150 8.71948
151 8.72095
152 8.72241
153 8.72241
154 8.72388
155 8.72388
156 8.72534
157 8.72534
158 8.72681
159 8.72827
160 8.72827
161 8.72974
162 8.72974
163 8.73120
164 8.73120
165 8.73267
166 8.73413
167 8.73413
168 8.73560
169 8.73560
170 8.73706
171 8.73706
172 8.73853
173 8.73999
174 8.73999
175 8.74146
176 8.74146
177 8.74292
178 8.74438
179 8.74438
180 8.74585
181 8.74585
182 8.74731
183 8.74878
184 8.74878
185 8.75024
186 8.75024
187 8.75171
188 8.75317
189 8.75317
190 8.75464
191 8.75464
192 8.75610
193 8.75757
194 8.75757
195 8.75903
196 8.76050
197 8.76050
198 8.76196
199 8.76196
200 8.76343
201 8.76489
202 8.76489
203 8.76636
204 8.76782
205 8.76782
206 8.76929
207 8.77075
208 8.77075
209 8.77222
210 8.77222
211 8.77368
212 8.77515
213 8.77515
214 8.77661
215 8.77808
216 8.77808
217 8.77954
218 8.78101
219 8.78101
220 8.78247
221 8.78394
222 8.78540
223 8.78540
224 8.78687
225 8.78833
226 8.78833
227 8.78979
228 8.79126
229 8.79126
230 8.79272
231 8.79419
232 8.79419
233 8.79565
234 8.79712
235 8.79858
236 8.79858
237 8.80005
238 8.80151
239 8.80298
240 8.80298
241 8.80444
242 8.80591
243 8.80591
244 8.80737
245 8.80884
246 8.81030
247 8.81030
248 8.81177
249 8.81323
250 8.81470
251 8.81616
252 8.81616
253 8.81763
254 8.81909
255 8.82056
256 8.82056
257 8.82202
258 8.82349
259 8.82495
260 8.82642
261 8.82642
262 8.82788
263 8.82935
264 8.83081
265 8.83228
266 8.83228
267 8.83374
268 8.83521
269 8.83667
270 8.83813
271 8.83960
272 8.84106
273 8.84106
274 8.84253
275 8.84399
276 8.84546
277 8.84692
278 8.84839
279 8.84985
280 8.84985
281 8.85132
282 8.85278
283 8.85425
284 8.85571
285 8.85718
286 8.85864
287 8.86011
288 8.86157
289 8.86304
290 8.86450
291 8.86450
292 8.86597
293 8.86743
294 8.86890
295 8.87036
296 8.87183
297 8.87329
298 8.87476
299 8.87622
300 8.87769
301 8.87915
302 8.88062
303 8.88208
304 8.88354
305 8.88501
306 8.88647
307 8.88794
308 8.88940
309 8.89087
310 8.89233
311 8.89380
312 8.89526
313 8.89673
314 8.89819
315 8.89966
316 8.90259
317 8.90405
318 8.90552
319 8.90698
320 8.90845
321 8.90991
322 8.91138
323 8.91284
324 8.91431
325 8.91724
326 8.91870
327 8.92017
328 8.92163
329 8.92310
330 8.92456
331 8.92603
332 8.92896
333 8.93042
334 8.93188
335 8.93335
336 8.93481
337 8.93774
338 8.93921
339 8.94067
340 8.94214
341 8.94507
342 8.94653
343 8.94800
344 8.95093
345 8.95239
346 8.95386
347 8.95532
348 8.95825
349 8.95972
350 8.96118
351 8.96411
352 8.96558
353 8.96704
354 8.96997
355 8.97144
356 8.97437
357 8.97583
358 8.97729
359 8.98022
360 8.98169
361 8.98462
362 8.98608
363 8.98901
364 8.99048
365 8.99194
366 8.99487
367 8.99634
368 8.99927
369 9.00073
370 9.00366
371 9.00513
372 9.00806
373 9.01099
374 9.01245
375 9.01538
376 9.01685
377 9.01978
378 9.02271
379 9.02417
380 9.02710
381 9.02856
382 9.03149
383 9.03442
384 9.03589
385 9.03882
386 9.04175
387 9.04468
388 9.04614
389 9.04907
390 9.05200
391 9.05493
392 9.05640
393 9.05933
394 9.06226
395 9.06519
396 9.06812
397 9.07104
398 9.07251
399 9.07544
400 9.07837
401 9.08130
402 9.08423
403 9.08716
404 9.09009
405 9.09302
406 9.09595
407 9.09888
408 9.10181
409 9.10474
410 9.10767
411 9.11060
412 9.11353
413 9.11646
414 9.11938
415 9.12231
416 9.12524
417 9.12964
418 9.13257
419 9.13550
420 9.13843
421 9.14136
422 9.14575
423 9.14868
424 9.15161
425 9.15454
426 9.15894
427 9.16187
428 9.16479
429 9.16919
430 9.17212
431 9.17505
432 9.17944
433 9.18237
434 9.18677
435 9.18970
436 9.19409
437 9.19702
438 9.20142
439 9.20435
440 9.20874
441 9.21167
442 9.21606
443 9.22046
444 9.22339
445 9.22778
446 9.23218
447 9.23511
448 9.23950
449 9.24390
450 9.24829
451 9.25122
452 9.25562
453 9.26001
454 9.26440
455 9.26880
456 9.27319
457 9.27759
458 9.28198
459 9.28491
460 9.28931
461 9.29517
462 9.29956
463 9.30396
464 9.30835
465 9.31274
466 9.31714
467 9.32153
468 9.32593
469 9.33179
470 9.33618
471 9.34058
472 9.34497
473 9.35083
474 9.35522
475 9.35962
476 9.36548
477 9.36987
478 9.37573
479 9.38013
480 9.38599
481 9.39038
482 9.39624
483 9.40210
484 9.40649
485 9.41235
486 9.41821
487 9.42261
488 9.42847
489 9.43433
490 9.44019
491 9.44458
492 9.45044
493 9.45630
494 9.46216
495 9.46802
496 9.47388
497 9.47974
498 9.48560
499 9.49146
500 9.49878
501 9.50464
502 9.51050
503 9.51636
504 9.52222
505 9.52954
506 9.53540
507 9.54272
508 9.54858
509 9.55444
510 9.56177
511 9.56763
512 9.57495
513 9.58228
514 9.58813
515 9.59546
516 9.60278
517 9.60864
518 9.61597
519 9.62329
520 9.63062
521 9.63794
522 9.64526
523 9.65259
524 9.65991
525 9.66724
526 9.67456
527 9.68188
528 9.69067
529 9.69800
530 9.70532
531 9.71411
532 9.72144
533 9.73022
534 9.73755
535 9.74634
536 9.75366
537 9.76245
538 9.77124
539 9.77856
540 9.78735
541 9.79614
542 9.80493
543 9.81372
544 9.82251
545 9.83130
546 9.84009
547 9.84888
548 9.85767
549 9.86792
550 9.87671
551 9.88550
552 9.89575
553 9.90454
554 9.91479
555 9.92358
556 9.93384
557 9.94409
558 9.95435
559 9.96313
560 9.97339
561 9.98364
562 9.99390
563 10.00415
564 10.01587
565 10.02612
566 10.03638
567 10.04810
568 10.05835
569 10.06860
570 10.08032
571 10.09204
572 10.10229
573 10.11401
574 10.12573
575 10.13745
576 10.14917
577 10.16089
578 10.17261
579 10.18433
580 10.19751
581 10.20923
582 10.22241
583 10.23413
584 10.24731
585 10.25903
586 10.27222
587 10.28540
588 10.29858
589 10.31177
590 10.32495
591 10.33813
592 10.35278
593 10.36597
594 10.38062
595 10.39380
596 10.40845
597 10.42310
598 10.43774
599 10.45239
600 10.46704
601 10.48169
602 10.49634
603 10.51245
604 10.52710
605 10.54321
606 10.55786
607 10.57397
608 10.59009
609 10.60620
610 10.62231
611 10.63989
612 10.65601
613 10.67358
614 10.68970
615 10.70728
616 10.72485
617 10.74243
618 10.76001
619 10.77759
620 10.79663
621 10.81421
622 10.83325
623 10.85229
624 10.87134
625 10.89038
626 10.90942
627 10.92993
628 10.94897
629 10.96948
630 10.98999
631 11.01050
632 11.03101
633 11.05151
634 11.07349
635 11.09546
636 11.11743
637 11.13940
638 11.16138
639 11.18335
640 11.20679
641 11.23022
642 11.25366
643 11.27710
644 11.30054
645 11.32544
646 11.35034
647 11.37524
648 11.40015
649 11.42651
650 11.45142
651 11.47778
652 11.50415
653 11.53198
654 11.55981
655 11.58618
656 11.61548
657 11.64331
658 11.67261
659 11.70190
660 11.73120
661 11.76196
662 11.79126
663 11.82349
664 11.85425
665 11.88647
666 11.91870
667 11.95093
668 11.98462
669 12.01831
670 12.05347
671 12.08862
672 12.12378
673 12.16040
674 12.19702
675 12.23364
676 12.27173
677 12.30981
678 12.34937
679 12.38892
680 12.42993
681 12.47095
682 12.51196
683 12.55444
684 12.59839
685 12.64233
686 12.68774
687 12.73315
688 12.78003
689 12.82837
690 12.87671
691 12.92651
692 12.97632
693 13.02759
694 13.08032
695 13.13452
696 13.18872
697 13.24585
698 13.30298
699 13.36157
700 13.42163
701 13.48169
702 13.54468
703 13.60913
704 13.67505
705 13.74243
706 13.81128
707 13.88306
708 13.95483
709 14.02954
710 14.10718
711 14.18628
712 14.26685
713 14.35034
714 14.43677
715 14.52466
716 14.61548
717 14.71069
718 14.80737
719 14.90845
720 15.01245
721 15.11938
722 15.23218
723 15.34790
724 15.46802
725 15.59253
726 15.72290
727 15.85767
728 15.99976
729 16.14771
730 16.30151
731 16.46265
732 16.63257
733 16.81128
734 16.99878
735 17.19653
736 17.40454
737 17.62573
738 17.86011
739 18.11060
740 18.37720
741 18.66138
742 18.96753
743 19.29858
744 19.65601
745 20.04712
746 20.47632
747 20.95386
748 21.49438
749 22.11694
750 22.86255
751 23.81323
752 25.18433
753 27.55444
754 30.31421

==> tikz/ebno_ka/data/aloha4_fbl.dat <==
KA	EBNO
5.000	1.12602e+01
6.000	1.08878e+01
7.000	1.06204e+01
8.000	1.06204e+01
9.000	1.06204e+01
10.000	1.06204e+01
20.000	1.07561e+01
30.000	1.04803e+01
40.000	1.06204e+01
50.000	1.07561e+01
60.000	1.06204e+01
70.000	1.10155e+01
80.000	1.08878e+01
90.000	1.08878e+01
100.000	1.11396e+01
125.000	1.12602e+01
150.000	1.14919e+01
175.000	1.17119e+01
200.000	1.20222e+01
225.000	1.24947e+01
250.000	1.24947e+01
275.000	1.29209e+01
300.000	1.31578e+01


==> tikz/ebno_ka/data/aloha4_ldpc.dat <==
Ka	EBNO
5.000	1.06000e+01
10.000	1.06000e+01
20.000	1.06000e+01
25.000	1.06000e+01
50.000	1.06000e+01
75.000	1.06000e+01
100.000	1.07500e+01
125.000	1.11000e+01
150.000	1.17500e+01
175.000	1.27500e+01
200.000	1.42500e+01
225.000	1.66700e+01
250.000	1.89300e+01


==> tikz/ebno_ka/data/converse.dat <==
Ka  EBNO
1 7.7240
3 7.7145
5 7.7052
7 7.6963
9 7.6875
11 7.6790
13 7.6708
15 7.6628
17 7.6550
19 7.6475
21 7.6402
23 7.6331
25 7.6262
27 7.6196
29 7.6131
31 7.6069
33 7.6009
35 7.5950
37 7.5894
39 7.5839
41 7.5786
43 7.5735
45 7.5686
47 7.5638
49 7.5592
51 7.5548
53 7.5505
55 7.5463
57 7.5424
59 7.5385
61 7.5348
63 7.5313
65 7.5279
67 7.5246
69 7.5214
71 7.5184
73 7.5154
75 7.5126
77 7.5099
79 7.5074
81 7.5049
83 7.5025
85 7.5002
87 7.4981
89 7.4960
91 7.4940
93 7.4921
95 7.4902
97 7.4885
99 7.4868
101 7.4853
103 7.4837
105 7.4823
107 7.4809
109 7.4796
111 7.4784
113 7.4772
115 7.4760
117 7.4750
119 7.4740
121 7.4730
123 7.4721
125 7.4712
127 7.4704
129 7.4696
131 7.4688
133 7.4681
135 7.4675
137 7.4668
139 7.4662
141 7.4657
143 7.4651
145 7.4646
147 7.4642
149 7.4637
151 7.4633
153 7.4629
155 7.4625
157 7.4621
159 7.4618
161 7.4614
163 7.4611
165 7.4608
167 7.4605
169 7.4602
171 7.4600
173 7.4597
175 7.4595
177 7.4592
179 7.4590
181 7.4587
183 7.4585
185 7.4583
187 7.4581
189 7.4579
191 7.4577
193 7.4575
195 7.4572
197 7.4570
199 7.4568
201 7.4566
203 7.4564
205 7.4562
207 7.4560
209 7.4557
211 7.4555
213 7.4553
215 7.4550
217 7.4548
219 7.4545
221 7.4543
223 7.4540
225 7.4537
227 7.4535
229 7.4532
231 7.4529
233 7.4526
235 7.4523
237 7.4520
239 7.4516
241 7.4513
243 7.4510
245 7.4506
247 7.4502
249 7.4499
251 7.4495
253 7.4491
255 7.4487
257 7.4483
259 7.4479
261 7.4475
263 7.4470
265 7.4466
267 7.4461
269 7.4457
271 7.4452
273 7.4447
275 7.4442
277 7.4437
279 7.4432
281 7.4427
283 7.4422
285 7.4417
287 7.4411
289 7.4406
291 7.4400
293 7.4395
295 7.4389
297 7.4383
299 7.4377
301 7.4371
303 7.4366
305 7.4359
307 7.4353
309 7.4347
311 7.4341
313 7.4335
315 7.4328
317 7.4322
319 7.4316
321 7.4309
323 7.4303
325 7.4296
327 7.4289
329 7.4283
331 7.4276
333 7.4270
335 7.4263
337 7.4256
339 7.4249
341 7.4242
343 7.4236
345 7.4229
347 7.4222
349 7.4215
351 7.4208
353 7.4201
355 7.4195
357 7.4188
359 7.4181
361 7.4174
363 7.4167
365 7.4160
367 7.4153
369 7.4147
371 7.4140
373 7.4133
375 7.4126
377 7.4119
379 7.4113
381 7.4106
383 7.4099
385 7.4093
387 7.4086
389 7.4080
391 7.4073
393 7.4067
395 7.4060
397 7.4054
399 7.4047
401 7.4041
403 7.4035
405 7.4028
407 7.4022
409 7.4016
411 7.4010
413 7.4004
415 7.3998
417 7.3992
419 7.3986
421 7.3981
423 7.3975
425 7.3969
427 7.3964
429 7.3958
431 7.3952
433 7.3947
435 7.3942
437 7.3936
439 7.3931
441 7.3926
443 7.3921
445 7.3916
447 7.3911
449 7.3906
451 7.3901
453 7.3896
455 7.3892
457 7.3887
459 7.3883
461 7.3878
463 7.3874
465 7.3869
467 7.3865
469 7.3861
471 7.3857
473 7.3853
475 7.3849
477 7.3845
479 7.3841
481 7.3837
483 7.3833
485 7.3829
487 7.3826
489 7.3822
491 7.3818
493 7.3815
495 7.3811
497 7.3808
499 7.3805
501 7.3801
503 7.3798
505 7.3795
507 7.3792
509 7.3789
511 7.3786
513 7.3783
515 7.3780
517 7.3777
519 7.3774
521 7.3771
523 7.3768
525 7.3765
527 7.3762
529 7.3760
531 7.3757
533 7.3754
535 7.3751
537 7.3749
539 7.3746
541 7.3743
543 7.3741
545 7.3738
547 7.3735
549 7.3733
551 7.3730
553 7.3728
555 7.3725
557 7.3722
559 7.3720
561 7.3717
563 7.3714
565 7.3712
567 7.3709
569 7.3707
571 7.3704
573 7.3701
575 7.3698
577 7.3696
579 7.3693
581 7.3690
583 7.3687
585 7.3685
587 7.3682
589 7.3679
591 7.3676
593 7.3673
595 7.3670
597 7.3667
599 7.3664
601 7.3661
603 7.3658
605 7.3654
607 7.3651
609 7.3648
611 7.3645
613 7.3641
615 7.3638
617 7.3635
619 7.3631
621 7.3628
623 7.3624
625 7.3620
627 7.3617
629 7.3613
631 7.3609
633 7.3606
635 7.3602
637 7.3598
639 7.3594
641 7.3590
643 7.3586
645 7.3582
647 7.3578
649 7.3574
651 7.3570
653 7.3566
655 7.3562
657 7.3558
659 7.3554
661 7.3550
663 7.3546
665 7.3541
667 7.3537
669 7.3533
671 7.3529
673 7.3525
675 7.3521
677 7.3517
679 7.3513
681 7.3509
683 7.3505
685 7.3501
687 7.3497
689 7.3493
691 7.3490
693 7.3486
695 7.3482
697 7.3479
699 7.3475
701 7.3472
703 7.3469
705 7.3466
707 7.3463
709 7.3460
711 7.3458
713 7.3455
715 7.3453
717 7.3451
719 7.3449
721 7.3448
723 7.3446
725 7.3445
727 7.3445
729 7.3444
731 7.3444
733 7.3444
735 7.3444
737 7.3445
739 7.3446
741 7.3447
743 7.3449
745 7.3451
747 7.3453
749 7.3456
751 7.3460
753 7.3464
755 7.3468
757 7.3473
759 7.3479
761 7.3485
763 7.3491
765 7.3499
767 7.3507
769 7.3515
771 7.3524
773 7.3534
775 7.3545
777 7.3556
779 7.3568
781 7.3581
783 7.3595
785 7.3610
787 7.3625
789 7.3642
791 7.3659
793 7.3678
795 7.3697
797 7.3717
799 7.3739


==> tikz/ebno_ka/data/ldpc_T8.dat <==
Ka EBNO
1 10.19977
2 10.20343
3 10.20709
4 10.20892
5 10.21259
6 10.21625
7 10.21991
8 10.22357
9 10.22540
10 10.22906
11 10.23273
12 10.23639
13 10.24005
14 10.24188
15 10.24554
16 10.24921
17 10.25287
18 10.25470
19 10.25836
20 10.26202
21 10.26569
22 10.26935
23 10.27118
24 10.27484
25 10.27850
26 10.28217
27 10.28583
28 10.28766
29 10.29132
30 10.29498
31 10.29865
32 10.30048
33 10.30414
34 10.30780
35 10.31146
36 10.31512
37 10.31696
38 10.32062
39 10.32428
40 10.32794
41 10.33160
42 10.33527
43 10.33710
44 10.34076
45 10.34442
46 10.34808
47 10.35175
48 10.35358
49 10.35724
50 10.36090
51 10.36456
52 10.36823
53 10.37189
54 10.37372
55 10.37738
56 10.38104
57 10.38470
58 10.38837
59 10.39203
60 10.39569
61 10.39935
62 10.40118
63 10.40485
64 10.40851
65 10.41217
66 10.41583
67 10.41949
68 10.42316
69 10.42682
70 10.43048
71 10.43414
72 10.43781
73 10.44147
74 10.44513
75 10.44879
76 10.45062
77 10.45428
78 10.45795
79 10.46161
80 10.46527
81 10.46893
82 10.47260
83 10.47626
84 10.47992
85 10.48541
86 10.48907
87 10.49274
88 10.49640
89 10.50006
90 10.50372
91 10.50739
92 10.51105
93 10.51471
94 10.51837
95 10.52203
96 10.52570
97 10.53119
98 10.53485
99 10.53851
100 10.54218
101 10.54584
102 10.54950
103 10.55499
104 10.55865
105 10.56232
106 10.56598
107 10.57147
108 10.57513
109 10.57880
110 10.58246
111 10.58795
112 10.59161
113 10.59528
114 10.60077
115 10.60443
116 10.60809
117 10.61359
118 10.61725
119 10.62091
120 10.62640
121 10.63007
122 10.63373
123 10.63922
124 10.64288
125 10.64838
126 10.65204
127 10.65753
128 10.66119
129 10.66669
130 10.67035
131 10.67584
132 10.67950
133 10.68500
134 10.68866
135 10.69415
136 10.69965
137 10.70331
138 10.70880
139 10.71246
140 10.71796
141 10.72345
142 10.72711
143 10.73260
144 10.73810
145 10.74359
146 10.74725
147 10.75275
148 10.75824
149 10.76373
150 10.76740
151 10.77289
152 10.77838
153 10.78387
154 10.78937
155 10.79486
156 10.80035
157 10.80585
158 10.80951
159 10.81500
160 10.82050
161 10.82599
162 10.83148
163 10.83698
164 10.84247
165 10.84979
166 10.85529
167 10.86078
168 10.86627
169 10.87177
170 10.87726
171 10.88275
172 10.88824
173 10.89557
174 10.90106
175 10.90656
176 10.91205
177 10.91937
178 10.92487
179 10.93036
180 10.93768
181 10.94318
182 10.95050
183 10.95599
184 10.96149
185 10.96881
186 10.97430
187 10.98163
188 10.98712
189 10.99445
190 10.99994
191 11.00726
192 11.01459
193 11.02008
194 11.02740
195 11.03473
196 11.04022
197 11.04755
198 11.05487
199 11.06219
200 11.06769
201 11.07501
202 11.08234
203 11.08966
204 11.09698
205 11.10431
206 11.11163
207 11.11896
208 11.12628
209 11.13361
210 11.14093
211 11.14825
212 11.15558
213 11.16290
214 11.17023
215 11.17755
216 11.18671
217 11.19403
218 11.20135
219 11.20868
220 11.21783
221 11.22516
222 11.23248
223 11.24164
224 11.24896
225 11.25812
226 11.26544
227 11.27460
228 11.28192
229 11.29108
230 11.30023
231 11.30756
232 11.31671
233 11.32587
234 11.33319
235 11.34235
236 11.35150
237 11.36066
238 11.36981
239 11.37897
240 11.38629
241 11.39545
242 11.40460
243 11.41559
244 11.42474
245 11.43390
246 11.44305
247 11.45221
248 11.46136
249 11.47235
250 11.48151
251 11.49066
252 11.50165
253 11.51080
254 11.51996
255 11.53094
256 11.54010
257 11.55109
258 11.56207
259 11.57123
260 11.58221
261 11.59320
262 11.60236
263 11.61334
264 11.62433
265 11.63531
266 11.64630
267 11.65729
268 11.66827
269 11.67926
270 11.69025
271 11.70123
272 11.71222
273 11.72321
274 11.73602
275 11.74701
276 11.75800
277 11.77081
278 11.78180
279 11.79462
280 11.80560
281 11.81842
282 11.83124
283 11.84222
284 11.85504
285 11.86786
286 11.88068
287 11.89349
288 11.90631
289 11.91913
290 11.93195
291 11.94476
292 11.95758
293 11.97223
294 11.98505
295 11.99786
296 12.01251
297 12.02533
298 12.03998
299 12.05280
300 12.06744
301 12.08209
302 12.09491
303 12.10956
304 12.12421
305 12.13885
306 12.15350
307 12.16815
308 12.18463
309 12.19928
310 12.21393
311 12.22858
312 12.24506
313 12.25970
314 12.27618
315 12.29266
316 12.30914
317 12.32379
318 12.34027
319 12.35675
320 12.37323
321 12.38971
322 12.40802
323 12.42450
324 12.44098
325 12.45929
326 12.47577
327 12.49408
328 12.51239
329 12.53070
330 12.54901
331 12.56732
332 12.58563
333 12.60394
334 12.62225
335 12.64240
336 12.66071
337 12.68085
338 12.69916
339 12.71930
340 12.73944
341 12.75958
342 12.77972
343 12.80170
344 12.82184
345 12.84381
346 12.86395
347 12.88593
348 12.90790
349 12.92987
350 12.95184
351 12.97565
352 12.99762
353 13.02142
354 13.04340
355 13.06720
356 13.09100
357 13.11481
358 13.14044
359 13.16425
360 13.18988
361 13.21552
362 13.24115
363 13.26678
364 13.29425
365 13.31989
366 13.34735
367 13.37482
368 13.40228
369 13.43158
370 13.46088
371 13.48834
372 13.51947
373 13.54877
374 13.57990
375 13.61102
376 13.64215
377 13.67328
378 13.70624
379 13.73920
380 13.77216
381 13.80695
382 13.84174
383 13.87836
384 13.91315
385 13.95160
386 13.98822
387 14.02667
388 14.06696
389 14.10724
390 14.14752
391 14.18964
392 14.23358
393 14.27753
394 14.32330
395 14.36908
396 14.41669
397 14.46613
398 14.51740
399 14.57050
400 14.62360
401 14.68036
402 14.73895
403 14.79938
404 14.86163
405 14.92755
406 14.99530
407 15.06854
408 15.14362
409 15.22601
410 15.31207
411 15.40363
412 15.50250
413 15.61237
414 15.73322
415 15.86871
416 16.02802
417 16.22028
418 16.47662
419 16.91425
420 19.49969
421 22.00000


==> tikz/ebno_ka/data/polar_T14.dat <==
Ka EBNO
1.00 9.65649
2.00 9.65796
3.00 9.65796
4.00 9.65942
5.00 9.65942
6.00 9.66089
7.00 9.66235
8.00 9.66235
9.00 9.66382
10.00 9.66382
11.00 9.66528
12.00 9.66675
13.00 9.66675
14.00 9.66821
15.00 9.66821
16.00 9.66968
17.00 9.66968
18.00 9.67114
19.00 9.67261
20.00 9.67261
21.00 9.67407
22.00 9.67407
23.00 9.67554
24.00 9.67554
25.00 9.67700
26.00 9.67847
27.00 9.67847
28.00 9.67993
29.00 9.67993
30.00 9.68140
31.00 9.68140
32.00 9.68286
33.00 9.68433
34.00 9.68433
35.00 9.68579
36.00 9.68579
37.00 9.68726
38.00 9.68726
39.00 9.68872
40.00 9.69019
41.00 9.69019
42.00 9.69165
43.00 9.69165
44.00 9.69312
45.00 9.69458
46.00 9.69458
47.00 9.69604
48.00 9.69751
49.00 9.69751
50.00 9.69897
51.00 9.69897
52.00 9.70044
53.00 9.70190
54.00 9.70190
55.00 9.70337
56.00 9.70483
57.00 9.70483
58.00 9.70630
59.00 9.70630
60.00 9.70776
61.00 9.70923
62.00 9.70923
63.00 9.71069
64.00 9.71216
65.00 9.71216
66.00 9.71362
67.00 9.71509
68.00 9.71509
69.00 9.71655
70.00 9.71802
71.00 9.71802
72.00 9.71948
73.00 9.72095
74.00 9.72095
75.00 9.72241
76.00 9.72388
77.00 9.72388
78.00 9.72534
79.00 9.72681
80.00 9.72827
81.00 9.72827
82.00 9.72974
83.00 9.73120
84.00 9.73120
85.00 9.73267
86.00 9.73413
87.00 9.73560
88.00 9.73560
89.00 9.73706
90.00 9.73853
91.00 9.73853
92.00 9.73999
93.00 9.74146
94.00 9.74292
95.00 9.74292
96.00 9.74438
97.00 9.74585
98.00 9.74731
99.00 9.74731
100.00 9.74878
101.00 9.75024
102.00 9.75171
103.00 9.75317
104.00 9.75317
105.00 9.75464
106.00 9.75610
107.00 9.75757
108.00 9.75903
109.00 9.75903
110.00 9.76050
111.00 9.76196
112.00 9.76343
113.00 9.76489
114.00 9.76489
115.00 9.76636
116.00 9.76782
117.00 9.76929
118.00 9.77075
119.00 9.77222
120.00 9.77368
121.00 9.77368
122.00 9.77515
123.00 9.77661
124.00 9.77808
125.00 9.77954
126.00 9.78101
127.00 9.78247
128.00 9.78394
129.00 9.78394
130.00 9.78540
131.00 9.78687
132.00 9.78833
133.00 9.78979
134.00 9.79126
135.00 9.79272
136.00 9.79419
137.00 9.79565
138.00 9.79712
139.00 9.79858
140.00 9.80005
141.00 9.80151
142.00 9.80298
143.00 9.80444
144.00 9.80591
145.00 9.80737
146.00 9.80884
147.00 9.81030
148.00 9.81177
149.00 9.81323
150.00 9.81470
151.00 9.81616
152.00 9.81763
153.00 9.81909
154.00 9.82056
155.00 9.82202
156.00 9.82349
157.00 9.82495
158.00 9.82642
159.00 9.82788
160.00 9.82935
161.00 9.83081
162.00 9.83228
163.00 9.83374
164.00 9.83667
165.00 9.83813
166.00 9.83960
167.00 9.84106
168.00 9.84253
169.00 9.84399
170.00 9.84546
171.00 9.84692
172.00 9.84985
173.00 9.85132
174.00 9.85278
175.00 9.85425
176.00 9.85571
177.00 9.85864
178.00 9.86011
179.00 9.86157
180.00 9.86304
181.00 9.86597
182.00 9.86743
183.00 9.86890
184.00 9.87036
185.00 9.87329
186.00 9.87476
187.00 9.87622
188.00 9.87769
189.00 9.88062
190.00 9.88208
191.00 9.88354
192.00 9.88647
193.00 9.88794
194.00 9.88940
195.00 9.89233
196.00 9.89380
197.00 9.89526
198.00 9.89819
199.00 9.89966
200.00 9.90259
201.00 9.90405
202.00 9.90698
203.00 9.90845
204.00 9.90991
205.00 9.91284
206.00 9.91431
207.00 9.91724
208.00 9.91870
209.00 9.92163
210.00 9.92310
211.00 9.92603
212.00 9.92749
213.00 9.93042
214.00 9.93188
215.00 9.93481
216.00 9.93628
217.00 9.93921
218.00 9.94214
219.00 9.94360
220.00 9.94653
221.00 9.94800
222.00 9.95093
223.00 9.95386
224.00 9.95532
225.00 9.95825
226.00 9.96118
227.00 9.96265
228.00 9.96558
229.00 9.96851
230.00 9.97144
231.00 9.97290
232.00 9.97583
233.00 9.97876
234.00 9.98169
235.00 9.98315
236.00 9.98608
237.00 9.98901
238.00 9.99194
239.00 9.99487
240.00 9.99634
241.00 9.99927
242.00 10.00220
243.00 10.00513
244.00 10.00806
245.00 10.01099
246.00 10.01392
247.00 10.01685
248.00 10.01978
249.00 10.02271
250.00 10.02563
251.00 10.02856
252.00 10.03149
253.00 10.03442
254.00 10.03735
255.00 10.04028
256.00 10.04321
257.00 10.04614
258.00 10.04907
259.00 10.05200
260.00 10.05493
261.00 10.05786
262.00 10.06079
263.00 10.06519
264.00 10.06812
265.00 10.07104
266.00 10.07397
267.00 10.07690
268.00 10.08130
269.00 10.08423
270.00 10.08716
271.00 10.09155
272.00 10.09448
273.00 10.09741
274.00 10.10181
275.00 10.10474
276.00 10.10767
277.00 10.11206
278.00 10.11499
279.00 10.11938
280.00 10.12231
281.00 10.12524
282.00 10.12964
283.00 10.13257
284.00 10.13696
285.00 10.14136
286.00 10.14429
287.00 10.14868
288.00 10.15161
289.00 10.15601
290.00 10.16040
291.00 10.16333
292.00 10.16772
293.00 10.17212
294.00 10.17505
295.00 10.17944
296.00 10.18384
297.00 10.18823
298.00 10.19116
299.00 10.19556
300.00 10.19995
301.00 10.20435
302.00 10.20874
303.00 10.21313
304.00 10.21753
305.00 10.22192
306.00 10.22485
307.00 10.22925
308.00 10.23364
309.00 10.23950
310.00 10.24390
311.00 10.24829
312.00 10.25269
313.00 10.25708
314.00 10.26147
315.00 10.26587
316.00 10.27026
317.00 10.27612
318.00 10.28052
319.00 10.28491
320.00 10.28931
321.00 10.29517
322.00 10.29956
323.00 10.30396
324.00 10.30981
325.00 10.31421
326.00 10.32007
327.00 10.32446
328.00 10.33032
329.00 10.33472
330.00 10.34058
331.00 10.34497
332.00 10.35083
333.00 10.35669
334.00 10.36108
335.00 10.36694
336.00 10.37280
337.00 10.37720
338.00 10.38306
339.00 10.38892
340.00 10.39478
341.00 10.40063
342.00 10.40503
343.00 10.41089
344.00 10.41675
345.00 10.42261
346.00 10.42847
347.00 10.43433
348.00 10.44019
349.00 10.44604
350.00 10.45337
351.00 10.45923
352.00 10.46509
353.00 10.47095
354.00 10.47681
355.00 10.48413
356.00 10.48999
357.00 10.49585
358.00 10.50317
359.00 10.50903
360.00 10.51636
361.00 10.52222
362.00 10.52954
363.00 10.53540
364.00 10.54272
365.00 10.54858
366.00 10.55591
367.00 10.56323
368.00 10.56909
369.00 10.57642
370.00 10.58374
371.00 10.59106
372.00 10.59839
373.00 10.60571
374.00 10.61157
375.00 10.61890
376.00 10.62622
377.00 10.63501
378.00 10.64233
379.00 10.64966
380.00 10.65698
381.00 10.66431
382.00 10.67163
383.00 10.68042
384.00 10.68774
385.00 10.69507
386.00 10.70386
387.00 10.71118
388.00 10.71997
389.00 10.72729
390.00 10.73608
391.00 10.74341
392.00 10.75220
393.00 10.76099
394.00 10.76978
395.00 10.77710
396.00 10.78589
397.00 10.79468
398.00 10.80347
399.00 10.81226
400.00 10.82104
401.00 10.82983
402.00 10.83862
403.00 10.84741
404.00 10.85767
405.00 10.86646
406.00 10.87524
407.00 10.88403
408.00 10.89429
409.00 10.90308
410.00 10.91333
411.00 10.92212
412.00 10.93237
413.00 10.94263
414.00 10.95142
415.00 10.96167
416.00 10.97192
417.00 10.98218
418.00 10.99243
419.00 11.00122
420.00 11.01147
421.00 11.02319
422.00 11.03345
423.00 11.04370
424.00 11.05396
425.00 11.06421
426.00 11.07593
427.00 11.08618
428.00 11.09790
429.00 11.10815
430.00 11.11987
431.00 11.13013
432.00 11.14185
433.00 11.15356
434.00 11.16528
435.00 11.17554
436.00 11.18726
437.00 11.19897
438.00 11.21069
439.00 11.22388
440.00 11.23560
441.00 11.24731
442.00 11.25903
443.00 11.27222
444.00 11.28394
445.00 11.29712
446.00 11.30884
447.00 11.32202
448.00 11.33521
449.00 11.34692
450.00 11.36011
451.00 11.37329
452.00 11.38647
453.00 11.39966
454.00 11.41431
455.00 11.42749
456.00 11.44067
457.00 11.45386
458.00 11.46851
459.00 11.48169
460.00 11.49634
461.00 11.51099
462.00 11.52563
463.00 11.53882
464.00 11.55347
465.00 11.56812
466.00 11.58276
467.00 11.59888
468.00 11.61353
469.00 11.62817
470.00 11.64429
471.00 11.65894
472.00 11.67505
473.00 11.68970
474.00 11.70581
475.00 11.72192
476.00 11.73804
477.00 11.75415
478.00 11.77026
479.00 11.78784
480.00 11.80396
481.00 11.82007
482.00 11.83765
483.00 11.85522
484.00 11.87134
485.00 11.88892
486.00 11.90649
487.00 11.92407
488.00 11.94165
489.00 11.96069
490.00 11.97827
491.00 11.99585
492.00 12.01489
493.00 12.03394
494.00 12.05298
495.00 12.07202
496.00 12.09106
497.00 12.11011
498.00 12.12915
499.00 12.14819
500.00 12.16870
501.00 12.18921
502.00 12.20825
503.00 12.22876
504.00 12.24927
505.00 12.26978
506.00 12.29175
507.00 12.31226
508.00 12.33423
509.00 12.35474
510.00 12.37671
511.00 12.39868
512.00 12.42065
513.00 12.44409
514.00 12.46606
515.00 12.48950
516.00 12.51147
517.00 12.53491
518.00 12.55835
519.00 12.58179
520.00 12.60669
521.00 12.63013
522.00 12.65503
523.00 12.67993
524.00 12.70483
525.00 12.72974
526.00 12.75464
527.00 12.78101
528.00 12.80737
529.00 12.83374
530.00 12.86011
531.00 12.88647
532.00 12.91284
533.00 12.94067
534.00 12.96851
535.00 12.99634
536.00 13.02417
537.00 13.05347
538.00 13.08130
539.00 13.11060
540.00 13.13989
541.00 13.17065
542.00 13.19995
543.00 13.23071
544.00 13.26147
545.00 13.29224
546.00 13.32446
547.00 13.35669
548.00 13.38892
549.00 13.42114
550.00 13.45483
551.00 13.48706
552.00 13.52222
553.00 13.55591
554.00 13.59106
555.00 13.62622
556.00 13.66138
557.00 13.69653
558.00 13.73315
559.00 13.76978
560.00 13.80786
561.00 13.84595
562.00 13.88403
563.00 13.92212
564.00 13.96167
565.00 14.00122
566.00 14.04224
567.00 14.08325
568.00 14.12427
569.00 14.16675
570.00 14.20923
571.00 14.25171
572.00 14.29565
573.00 14.34106
574.00 14.38501
575.00 14.43188
576.00 14.47729
577.00 14.52417
578.00 14.57251
579.00 14.62085
580.00 14.67065
581.00 14.72046
582.00 14.77173
583.00 14.82300
584.00 14.87573
585.00 14.92847
586.00 14.98267
587.00 15.03833
588.00 15.09399
589.00 15.15112
590.00 15.20972
591.00 15.26831
592.00 15.32837
593.00 15.38989
594.00 15.45142
595.00 15.51587
596.00 15.58032
597.00 15.64624
598.00 15.71362
599.00 15.78101
600.00 15.85132
601.00 15.92310
602.00 15.99487
603.00 16.06958
604.00 16.14575
605.00 16.22339
606.00 16.30249
607.00 16.38306
608.00 16.46655
609.00 16.55151
610.00 16.63794
611.00 16.72729
612.00 16.81812
613.00 16.91187
614.00 17.00708
615.00 17.10669
616.00 17.20776
617.00 17.31177
618.00 17.41870
619.00 17.52856
620.00 17.64282
621.00 17.76001
622.00 17.88159
623.00 18.00610
624.00 18.13501
625.00 18.26978
626.00 18.40747
627.00 18.55249
628.00 18.70190
629.00 18.85718
630.00 19.01978
631.00 19.18970
632.00 19.36841
633.00 19.55444
634.00 19.75073
635.00 19.95874
636.00 20.17847
637.00 20.41138
638.00 20.65894
639.00 20.92554
640.00 21.21411
641.00 21.52612
642.00 21.87036
643.00 22.25122
644.00 22.67896
645.00 23.17261
646.00 23.75854
647.00 24.48804
648.00 25.48706
649.00 27.24780


==> tikz/ebno_ka/data/polar_T14_crc.dat <==
Ka EBNO
1.00 8.76788
2.00 8.77155
3.00 8.77521
4.00 8.77704
5.00 8.78070
6.00 8.78253
7.00 8.78619
8.00 8.78802
9.00 8.79169
10.00 8.79352
11.00 8.79718
12.00 8.79901
13.00 8.80084
14.00 8.80450
15.00 8.80634
16.00 8.80817
17.00 8.81183
18.00 8.81366
19.00 8.81549
20.00 8.81732
21.00 8.81915
22.00 8.82281
23.00 8.82465
24.00 8.82648
25.00 8.82831
26.00 8.83014
27.00 8.83197
28.00 8.83380
29.00 8.83563
30.00 8.83746
31.00 8.83929
32.00 8.84113
33.00 8.84296
34.00 8.84479
35.00 8.84662
36.00 8.84845
37.00 8.85028
38.00 8.85211
39.00 8.85394
40.00 8.85577
41.00 8.85760
42.00 8.85944
43.00 8.85944
44.00 8.86127
45.00 8.86310
46.00 8.86493
47.00 8.86676
48.00 8.86859
49.00 8.87042
50.00 8.87042
51.00 8.87225
52.00 8.87408
53.00 8.87592
54.00 8.87775
55.00 8.87958
56.00 8.87958
57.00 8.88141
58.00 8.88324
59.00 8.88507
60.00 8.88690
61.00 8.88690
62.00 8.88873
63.00 8.89056
64.00 8.89240
65.00 8.89240
66.00 8.89423
67.00 8.89606
68.00 8.89789
69.00 8.89789
70.00 8.89972
71.00 8.90155
72.00 8.90338
73.00 8.90521
74.00 8.90521
75.00 8.90704
76.00 8.90887
77.00 8.90887
78.00 8.91071
79.00 8.91254
80.00 8.91437
81.00 8.91437
82.00 8.91620
83.00 8.91803
84.00 8.91986
85.00 8.91986
86.00 8.92169
87.00 8.92352
88.00 8.92535
89.00 8.92535
90.00 8.92719
91.00 8.92902
92.00 8.92902
93.00 8.93085
94.00 8.93268
95.00 8.93451
96.00 8.93451
97.00 8.93634
98.00 8.93817
99.00 8.94000
100.00 8.94000
101.00 8.94183
102.00 8.94366
103.00 8.94366
104.00 8.94550
105.00 8.94733
106.00 8.94916
107.00 8.94916
108.00 8.95099
109.00 8.95282
110.00 8.95465
111.00 8.95465
112.00 8.95648
113.00 8.95831
114.00 8.95831
115.00 8.96014
116.00 8.96198
117.00 8.96381
118.00 8.96381
119.00 8.96564
120.00 8.96747
121.00 8.96930
122.00 8.96930
123.00 8.97113
124.00 8.97296
125.00 8.97479
126.00 8.97479
127.00 8.97662
128.00 8.97845
129.00 8.98029
130.00 8.98212
131.00 8.98212
132.00 8.98395
133.00 8.98578
134.00 8.98761
135.00 8.98761
136.00 8.98944
137.00 8.99127
138.00 8.99310
139.00 8.99493
140.00 8.99493
141.00 8.99677
142.00 8.99860
143.00 9.00043
144.00 9.00226
145.00 9.00226
146.00 9.00409
147.00 9.00592
148.00 9.00775
149.00 9.00958
150.00 9.00958
151.00 9.01141
152.00 9.01324
153.00 9.01508
154.00 9.01691
155.00 9.01874
156.00 9.02057
157.00 9.02057
158.00 9.02240
159.00 9.02423
160.00 9.02606
161.00 9.02789
162.00 9.02972
163.00 9.03156
164.00 9.03156
165.00 9.03339
166.00 9.03522
167.00 9.03705
168.00 9.03888
169.00 9.04071
170.00 9.04254
171.00 9.04437
172.00 9.04620
173.00 9.04803
174.00 9.04987
175.00 9.05170
176.00 9.05170
177.00 9.05353
178.00 9.05536
179.00 9.05719
180.00 9.05902
181.00 9.06085
182.00 9.06268
183.00 9.06451
184.00 9.06635
185.00 9.06818
186.00 9.07001
187.00 9.07184
188.00 9.07367
189.00 9.07550
190.00 9.07733
191.00 9.07916
192.00 9.08099
193.00 9.08282
194.00 9.08466
195.00 9.08832
196.00 9.09015
197.00 9.09198
198.00 9.09381
199.00 9.09564
200.00 9.09747
201.00 9.09930
202.00 9.10114
203.00 9.10297
204.00 9.10480
205.00 9.10663
206.00 9.11029
207.00 9.11212
208.00 9.11395
209.00 9.11578
210.00 9.11761
211.00 9.11945
212.00 9.12311
213.00 9.12494
214.00 9.12677
215.00 9.12860
216.00 9.13043
217.00 9.13409
218.00 9.13593
219.00 9.13776
220.00 9.13959
221.00 9.14325
222.00 9.14508
223.00 9.14691
224.00 9.14874
225.00 9.15240
226.00 9.15424
227.00 9.15607
228.00 9.15973
229.00 9.16156
230.00 9.16339
231.00 9.16705
232.00 9.16888
233.00 9.17072
234.00 9.17438
235.00 9.17621
236.00 9.17987
237.00 9.18170
238.00 9.18353
239.00 9.18719
240.00 9.18903
241.00 9.19269
242.00 9.19452
243.00 9.19818
244.00 9.20001
245.00 9.20367
246.00 9.20551
247.00 9.20917
248.00 9.21100
249.00 9.21466
250.00 9.21649
251.00 9.22015
252.00 9.22198
253.00 9.22565
254.00 9.22931
255.00 9.23114
256.00 9.23480
257.00 9.23663
258.00 9.24030
259.00 9.24396
260.00 9.24579
261.00 9.24945
262.00 9.25311
263.00 9.25494
264.00 9.25861
265.00 9.26227
266.00 9.26593
267.00 9.26776
268.00 9.27142
269.00 9.27509
270.00 9.27875
271.00 9.28058
272.00 9.28424
273.00 9.28790
274.00 9.29156
275.00 9.29523
276.00 9.29889
277.00 9.30255
278.00 9.30438
279.00 9.30804
280.00 9.31171
281.00 9.31537
282.00 9.31903
283.00 9.32269
284.00 9.32635
285.00 9.33002
286.00 9.33368
287.00 9.33734
288.00 9.34100
289.00 9.34467
290.00 9.34833
291.00 9.35382
292.00 9.35748
293.00 9.36115
294.00 9.36481
295.00 9.36847
296.00 9.37213
297.00 9.37579
298.00 9.38129
299.00 9.38495
300.00 9.38861

==> tikz/ebno_ka/data/tin.dat <==
Ka	EBNO
1.000	9.86977e+00
2.000	1.00306e+01
3.000	1.00306e+01
4.000	1.01858e+01
5.000	1.04803e+01
6.000	1.06204e+01
7.000	1.07561e+01
8.000	1.08878e+01
9.000	1.11396e+01
10.000	1.12602e+01
20.000	1.38655e+01
30.000	2.11089e+01


==> tikz/polar_pupe/data/K01.dat <==
EBNO	FER
7.09	1.69500e-01
7.59	1.50286e-01
8.09	1.45467e-01
8.59	1.22111e-01
9.09	1.11895e-01
9.59	1.00100e-01
10.09	8.89167e-02
10.59	7.84615e-02
11.09	7.17857e-02
11.59	6.38125e-02
12.09	6.14118e-02
12.59	5.68889e-02
13.09	4.68636e-02
13.59	4.13200e-02
14.09	3.76000e-02
14.59	3.43333e-02
15.09	3.10154e-02
15.59	2.70263e-02
16.09	2.22418e-02
16.59	2.04898e-02
17.09	1.76842e-02
17.59	1.64754e-02
18.09	1.48824e-02
18.59	1.33600e-02
19.09	1.22805e-02
19.59	1.03505e-02
20.09	9.34579e-03
20.59	7.91339e-03
21.09	7.53383e-03
21.59	6.67333e-03
22.09	5.63585e-03
22.59	5.31915e-03
23.09	4.75355e-03
23.59	4.07724e-03
24.09	3.70370e-03
24.59	3.43493e-03
25.09	2.83051e-03
25.59	2.58915e-03
26.09	2.36085e-03
26.59	2.11864e-03
27.09	1.89394e-03
27.59	1.63029e-03
28.09	1.51360e-03
28.59	1.31234e-03
29.09	1.19617e-03
29.59	1.06830e-03
30.09	9.32898e-04
30.59	8.57021e-04
31.09	7.28332e-04

==> tikz/polar_pupe/data/K09.dat <==
EBNO	FER
7.09	2.54000e-01
7.59	2.20778e-01
8.09	2.04741e-01
8.59	1.75333e-01
9.09	1.61333e-01
9.59	1.30222e-01
10.09	1.08056e-01
10.59	9.81667e-02
11.09	8.83889e-02
11.59	7.58333e-02
12.09	6.51667e-02
12.59	5.97778e-02
13.09	5.02667e-02
13.59	4.54074e-02
14.09	4.32698e-02
14.59	3.76667e-02
15.09	3.19444e-02
15.59	2.91389e-02
16.09	2.46667e-02
16.59	2.14815e-02
17.09	1.92407e-02
17.59	1.70794e-02
18.09	1.53194e-02
18.59	1.41667e-02
19.09	1.25802e-02
19.59	1.10101e-02
20.09	1.04444e-02
20.59	9.01709e-03
21.09	7.89272e-03
21.59	6.95833e-03
22.09	6.78788e-03
22.59	5.77222e-03
23.09	5.05185e-03
23.59	4.33333e-03
24.09	4.00397e-03
24.59	3.39731e-03
25.09	3.03604e-03
25.59	2.78056e-03
26.09	2.51605e-03
26.59	2.24444e-03
27.09	2.05761e-03
27.59	1.88701e-03
28.09	1.57121e-03
28.59	1.46637e-03
29.09	1.31242e-03
29.59	1.25343e-03
30.09	1.09150e-03
30.59	9.88201e-04
31.09	9.27456e-04

==> tikz/polar_pupe/data/K10.dat <==
EBNO	FER
7.09	2.96000e-01
7.59	2.46500e-01
8.09	2.21000e-01
8.59	2.02200e-01
9.09	1.63467e-01
9.59	1.44300e-01
10.09	1.21800e-01
10.59	1.19400e-01
11.09	1.01300e-01
11.59	7.62000e-02
12.09	7.10500e-02
12.59	6.32500e-02
13.09	5.63500e-02
13.59	5.04333e-02
14.09	4.28800e-02
14.59	3.72667e-02
15.09	3.31429e-02
15.59	2.82000e-02
16.09	2.68750e-02
16.59	2.33600e-02
17.09	2.16000e-02
17.59	1.89500e-02
18.09	1.73077e-02
18.59	1.52000e-02
19.09	1.28625e-02
19.59	1.19111e-02
20.09	1.17053e-02
20.59	9.98182e-03
21.09	7.54815e-03
21.59	6.86667e-03
22.09	6.85806e-03
22.59	6.43750e-03
23.09	5.76571e-03
23.59	5.07000e-03
24.09	4.56364e-03
24.59	4.43913e-03
25.09	4.22083e-03
25.59	3.44667e-03
26.09	2.76486e-03
26.59	2.77027e-03
27.09	2.40714e-03
27.59	2.32558e-03
28.09	2.58250e-03
28.59	2.21957e-03
29.09	1.93846e-03
29.59	1.73621e-03
30.09	1.62742e-03
30.59	1.41831e-03
31.09	1.49552e-03

==> tikz/polar_pupe/data/K11.dat <==
EBNO	FER
7.09	3.28909e-01
7.59	2.98545e-01
8.09	2.38000e-01
8.59	2.23727e-01
9.09	1.92909e-01
9.59	1.72727e-01
10.09	1.49152e-01
10.59	1.14182e-01
11.09	1.04061e-01
11.59	9.43636e-02
12.09	8.60455e-02
12.59	7.13636e-02
13.09	6.05000e-02
13.59	5.55909e-02
14.09	5.13182e-02
14.59	4.71364e-02
15.09	4.20364e-02
15.59	3.33939e-02
16.09	2.99773e-02
16.59	2.81591e-02
17.09	2.51591e-02
17.59	2.20000e-02
18.09	2.08485e-02
18.59	1.88364e-02
19.09	1.60909e-02
19.59	1.53117e-02
20.09	1.48312e-02
20.59	1.17841e-02
21.09	1.21705e-02
21.59	1.08182e-02
22.09	1.19659e-02
22.59	8.68595e-03
23.09	7.87121e-03
23.59	7.59091e-03
24.09	7.59848e-03
24.59	7.62121e-03
25.09	5.85795e-03
25.59	6.21212e-03
26.09	6.01705e-03
26.59	5.57219e-03
27.09	5.39572e-03
27.59	4.79426e-03
28.09	5.05051e-03
28.59	4.27273e-03
29.09	4.01976e-03
29.59	4.74545e-03
30.09	3.41414e-03
30.59	4.04348e-03
31.09	3.95257e-03

==> tikz/polar_pupe/data/K12.dat <==
EBNO	FER
7.09	3.85333e-01
7.59	3.66500e-01
8.09	3.04333e-01
8.59	2.81833e-01
9.09	2.47667e-01
9.59	2.20583e-01
10.09	1.80833e-01
10.59	1.61083e-01
11.09	1.33278e-01
11.59	1.15083e-01
12.09	1.04833e-01
12.59	9.33333e-02
13.09	8.48333e-02
13.59	6.81667e-02
14.09	6.86667e-02
14.59	5.43333e-02
15.09	5.32917e-02
15.59	4.60417e-02
16.09	4.32917e-02
16.59	3.68889e-02
17.09	4.02222e-02
17.59	3.40278e-02
18.09	2.96429e-02
18.59	3.10833e-02
19.09	2.61429e-02
19.59	2.54792e-02
20.09	1.89630e-02
20.59	2.32708e-02
21.09	2.09815e-02
21.59	1.84167e-02
22.09	1.76333e-02
22.59	1.47500e-02
23.09	1.50000e-02
23.59	1.42361e-02
24.09	1.58889e-02
24.59	1.40417e-02
25.09	1.56806e-02
25.59	1.46250e-02
26.09	1.16771e-02
26.59	1.28214e-02
27.09	1.24405e-02
27.59	1.25714e-02
28.09	1.28929e-02
28.59	1.31071e-02
29.09	1.44306e-02
29.59	1.45556e-02
30.09	1.13021e-02
30.59	1.22738e-02
31.09	1.27857e-02

==> tikz/polar_pupe/data/K13.dat <==
EBNO	FER
7.09	4.60769e-01
7.59	4.36077e-01
8.09	3.82154e-01
8.59	3.31538e-01
9.09	3.02462e-01
9.59	2.79769e-01
10.09	2.18769e-01
10.59	2.05077e-01
11.09	2.19692e-01
11.59	1.66000e-01
12.09	1.49077e-01
12.59	1.42385e-01
13.09	1.13897e-01
13.59	1.07538e-01
14.09	1.06769e-01
14.59	9.23077e-02
15.09	8.57436e-02
15.59	8.81538e-02
16.09	7.44615e-02
16.59	6.85385e-02
17.09	5.69231e-02
17.59	5.79231e-02
18.09	5.66538e-02
18.59	6.06154e-02
19.09	5.38077e-02
19.59	4.72308e-02
20.09	4.11385e-02
20.59	4.42692e-02
21.09	3.83692e-02
21.59	4.27308e-02
22.09	4.19385e-02
22.59	3.53077e-02
23.09	3.63077e-02
23.59	3.71795e-02
24.09	3.72564e-02
24.59	3.81538e-02
25.09	3.30256e-02
25.59	2.96154e-02
26.09	4.09231e-02
26.59	2.98974e-02
27.09	3.30000e-02
27.59	3.64103e-02
28.09	2.77692e-02
28.59	2.98462e-02
29.09	2.86667e-02
29.59	3.18718e-02
30.09	3.04103e-02
30.59	3.29231e-02
31.09	3.09487e-02

==> tikz/polar_pupe/data/K14.dat <==
EBNO	FER
7.09	5.57571e-01
7.59	5.20429e-01
8.09	4.81429e-01
8.59	4.48857e-01
9.09	4.06429e-01
9.59	3.52143e-01
10.09	3.25286e-01
10.59	2.98786e-01
11.09	2.83286e-01
11.59	2.54000e-01
12.09	2.25286e-01
12.59	2.10429e-01
13.09	1.91000e-01
13.59	1.75357e-01
14.09	1.58571e-01
14.59	1.53643e-01
15.09	1.55429e-01
15.59	1.29500e-01
16.09	1.12667e-01
16.59	1.04786e-01
17.09	1.03619e-01
17.59	9.63571e-02
18.09	9.59048e-02
18.59	1.01500e-01
19.09	8.76667e-02
19.59	8.54286e-02
20.09	8.40000e-02
20.59	8.93571e-02
21.09	8.52857e-02
21.59	8.50000e-02
22.09	8.53810e-02
22.59	8.18571e-02
23.09	8.40476e-02
23.59	9.42857e-02
24.09	8.28571e-02
24.59	8.40714e-02
25.09	8.07857e-02
25.59	8.23571e-02
26.09	8.04286e-02
26.59	7.62143e-02
27.09	8.05714e-02
27.59	8.42857e-02
28.09	7.67857e-02
28.59	7.06786e-02
29.09	7.16429e-02
29.59	7.27143e-02
30.09	7.62857e-02
30.59	7.91429e-02
31.09	8.07143e-02

==> tikz/polar_pupe/data/K15.dat <==
EBNO	FER
7.09	6.52933e-01
7.59	6.06200e-01
8.09	5.56533e-01
8.59	5.24933e-01
9.09	4.86667e-01
9.59	4.57267e-01
10.09	3.91133e-01
10.59	4.10200e-01
11.09	3.55867e-01
11.59	3.18667e-01
12.09	3.05467e-01
12.59	3.13067e-01
13.09	2.49733e-01
13.59	2.44800e-01
14.09	2.51667e-01
14.59	2.32333e-01
15.09	2.23533e-01
15.59	2.12533e-01
16.09	1.97133e-01
16.59	1.85400e-01
17.09	1.73467e-01
17.59	1.85733e-01
18.09	1.80933e-01
18.59	1.81000e-01
19.09	1.66333e-01
19.59	1.67533e-01
20.09	1.65867e-01
20.59	1.57133e-01
21.09	1.46400e-01
21.59	1.30333e-01
22.09	1.44133e-01
22.59	1.39400e-01
23.09	1.35533e-01
23.59	1.41000e-01
24.09	1.49200e-01
24.59	1.47400e-01
25.09	1.37800e-01
25.59	1.28600e-01
26.09	1.34533e-01
26.59	1.42600e-01
27.09	1.38533e-01
27.59	1.29333e-01
28.09	1.31867e-01
28.59	1.41933e-01
29.09	1.47867e-01
29.59	1.42933e-01
30.09	1.47400e-01
30.59	1.29933e-01
31.09	1.43333e-01

==> tikz/received_signal/data/em1.dat <==
RE IM
0.9741 0.7761
0.9704 0.7727
0.9668 0.7692
0.9633 0.7656
0.9599 0.7619
0.9566 0.7581
0.9534 0.7541
0.9504 0.7501
0.9474 0.7459
0.9445 0.7417
0.9418 0.7373
0.9392 0.7329
0.9367 0.7283
0.9342 0.7237
0.9319 0.7189
0.9298 0.7141
0.9277 0.7091
0.9257 0.7041
0.9239 0.6990
0.9222 0.6938
0.9206 0.6885
0.9191 0.6831
0.9177 0.6776
0.9164 0.6721
0.9153 0.6664
0.9143 0.6607
0.9134 0.6549
0.9126 0.6491
0.9119 0.6431
0.9114 0.6371
0.9110 0.6310
0.9107 0.6249
0.9105 0.6186
0.9104 0.6124
0.9105 0.6060
0.9106 0.5996
0.9109 0.5931
0.9113 0.5866
0.9119 0.5800
0.9125 0.5734
0.9133 0.5667
0.9142 0.5599
0.9152 0.5532
0.9163 0.5463
0.9176 0.5395
0.9189 0.5325
0.9204 0.5256
0.9220 0.5186
0.9237 0.5116
0.9256 0.5045
0.9275 0.4974
0.9296 0.4903
0.9317 0.4832
0.9340 0.4760
0.9364 0.4688
0.9389 0.4616
0.9416 0.4544
0.9443 0.4472
0.9471 0.4399
0.9501 0.4326
0.9532 0.4254
0.9563 0.4181
0.9596 0.4108
0.9630 0.4035
0.9665 0.3962
0.9700 0.3890
0.9737 0.3817
0.9775 0.3744
0.9814 0.3672
0.9854 0.3599
0.9895 0.3527
0.9936 0.3455
0.9979 0.3383
1.0023 0.3311
1.0067 0.3239
1.0113 0.3168
1.0159 0.3097
1.0206 0.3026
1.0254 0.2956
1.0303 0.2886
1.0353 0.2816
1.0404 0.2746
1.0455 0.2677
1.0507 0.2609
1.0560 0.2541
1.0614 0.2473
1.0669 0.2406
1.0724 0.2339
1.0780 0.2273
1.0836 0.2207
1.0893 0.2142
1.0951 0.2078
1.1010 0.2014
1.1069 0.1951
1.1129 0.1888
1.1189 0.1826
1.1250 0.1765
1.1311 0.1704
1.1373 0.1644
1.1436 0.1585
1.1499 0.1527
1.1562 0.1469
1.1626 0.1412
1.1690 0.1356
1.1755 0.1301
1.1820 0.1247
1.1886 0.1193
1.1952 0.1140
1.2018 0.1089
1.2084 0.1038
1.2151 0.0988
1.2218 0.0939
1.2285 0.0891
1.2353 0.0844
1.2420 0.0797
1.2488 0.0752
1.2556 0.0708
1.2625 0.0665
1.2693 0.0623
1.2762 0.0582
1.2830 0.0542
1.2899 0.0503
1.2967 0.0465
1.3036 0.0428
1.3105 0.0393
1.3173 0.0358
1.3242 0.0325
1.3310 0.0292
1.3379 0.0261
1.3447 0.0231
1.3516 0.0202
1.3584 0.0175
1.3652 0.0148
1.3719 0.0123
1.3787 0.0099
1.3854 0.0076
1.3921 0.0054
1.3988 0.0034
1.4055 0.0015
1.4121 -0.0003
1.4187 -0.0020
1.4252 -0.0036
1.4317 -0.0050
1.4382 -0.0063
1.4446 -0.0075
1.4510 -0.0085
1.4574 -0.0094
1.4637 -0.0102
1.4699 -0.0109
1.4761 -0.0115
1.4823 -0.0119
1.4884 -0.0122
1.4944 -0.0123
1.5004 -0.0124
1.5063 -0.0123
1.5122 -0.0121
1.5180 -0.0117
1.5237 -0.0113
1.5294 -0.0107
1.5349 -0.0100
1.5405 -0.0091
1.5459 -0.0081
1.5513 -0.0070
1.5566 -0.0058
1.5618 -0.0045
1.5670 -0.0030
1.5720 -0.0014
1.5770 0.0003
1.5819 0.0022
1.5867 0.0042
1.5915 0.0062
1.5961 0.0085
1.6007 0.0108
1.6051 0.0132
1.6095 0.0158
1.6138 0.0185
1.6180 0.0213
1.6221 0.0242
1.6261 0.0273
1.6300 0.0304
1.6337 0.0337
1.6374 0.0371
1.6410 0.0406
1.6445 0.0442
1.6479 0.0479
1.6512 0.0517
1.6544 0.0557
1.6574 0.0597
1.6604 0.0639
1.6633 0.0681
1.6660 0.0725
1.6686 0.0769
1.6711 0.0815
1.6736 0.0861
1.6759 0.0909
1.6780 0.0957
1.6801 0.1007
1.6821 0.1057
1.6839 0.1108
1.6856 0.1160
1.6872 0.1213
1.6887 0.1267
1.6901 0.1322
1.6914 0.1377
1.6925 0.1434
1.6935 0.1491
1.6944 0.1549
1.6952 0.1607
1.6959 0.1667
1.6964 0.1727
1.6968 0.1788
1.6971 0.1849
1.6973 0.1912
1.6974 0.1974
1.6973 0.2038
1.6972 0.2102
1.6969 0.2167
1.6965 0.2232
1.6959 0.2298
1.6953 0.2364
1.6945 0.2431
1.6936 0.2499
1.6926 0.2566
1.6915 0.2635
1.6902 0.2703
1.6889 0.2773
1.6874 0.2842
1.6858 0.2912
1.6841 0.2982
1.6822 0.3053
1.6803 0.3124
1.6782 0.3195
1.6761 0.3266
1.6738 0.3338
1.6714 0.3410
1.6689 0.3482
1.6662 0.3554
1.6635 0.3626
1.6607 0.3699
1.6577 0.3772
1.6546 0.3844
1.6515 0.3917
1.6482 0.3990
1.6448 0.4063
1.6413 0.4136
1.6378 0.4208
1.6341 0.4281
1.6303 0.4354
1.6264 0.4426
1.6224 0.4499
1.6183 0.4571
1.6142 0.4643
1.6099 0.4715
1.6055 0.4787
1.6011 0.4859
1.5965 0.4930
1.5919 0.5001
1.5872 0.5072
1.5824 0.5142
1.5775 0.5212
1.5725 0.5282
1.5674 0.5352
1.5623 0.5421
1.5571 0.5489
1.5518 0.5557
1.5464 0.5625
1.5409 0.5692
1.5354 0.5759
1.5298 0.5825
1.5242 0.5891
1.5185 0.5956
1.5127 0.6020
1.5068 0.6084
1.5009 0.6147
1.4949 0.6210
1.4889 0.6272
1.4828 0.6333
1.4767 0.6394
1.4705 0.6454
1.4642 0.6513
1.4579 0.6571
1.4516 0.6629
1.4452 0.6686
1.4388 0.6742
1.4323 0.6797
1.4258 0.6851
1.4192 0.6905
1.4126 0.6958
1.4060 0.7009
1.3994 0.7060
1.3927 0.7110
1.3860 0.7159
1.3793 0.7207
1.3725 0.7254
1.3658 0.7301
1.3590 0.7346
1.3522 0.7390
1.3453 0.7433
1.3385 0.7475
1.3316 0.7516
1.3248 0.7556
1.3179 0.7595
1.3111 0.7633
1.3042 0.7670
1.2973 0.7705
1.2905 0.7740
1.2836 0.7773
1.2768 0.7806
1.2699 0.7837
1.2631 0.7867
1.2562 0.7896
1.2494 0.7923
1.2426 0.7950
1.2359 0.7975
1.2291 0.7999
1.2224 0.8022
1.2157 0.8044
1.2090 0.8064
1.2023 0.8083
1.1957 0.8101
1.1891 0.8118
1.1826 0.8134
1.1761 0.8148
1.1696 0.8161
1.1632 0.8173
1.1568 0.8183
1.1504 0.8192
1.1441 0.8200
1.1379 0.8207
1.1317 0.8213
1.1255 0.8217
1.1194 0.8220
1.1134 0.8221
1.1074 0.8222
1.1015 0.8221
1.0956 0.8219
1.0898 0.8215
1.0841 0.8211
1.0784 0.8205
1.0729 0.8198
1.0673 0.8189
1.0619 0.8179
1.0565 0.8168
1.0512 0.8156
1.0460 0.8143
1.0408 0.8128
1.0358 0.8112
1.0308 0.8095
1.0259 0.8076
1.0211 0.8056
1.0163 0.8036
1.0117 0.8013
1.0071 0.7990
1.0027 0.7966
0.9983 0.7940
0.9940 0.7913
0.9898 0.7885
0.9857 0.7856
0.9817 0.7825
0.9778 0.7794
0.9741 0.7761

==> tikz/received_signal/data/em2.dat <==
RE IM
-1.6351 -0.0200
-1.6390 -0.0235
-1.6427 -0.0270
-1.6464 -0.0307
-1.6499 -0.0344
-1.6533 -0.0383
-1.6567 -0.0423
-1.6599 -0.0464
-1.6630 -0.0506
-1.6660 -0.0549
-1.6689 -0.0593
-1.6717 -0.0639
-1.6744 -0.0685
-1.6769 -0.0732
-1.6794 -0.0781
-1.6817 -0.0830
-1.6839 -0.0880
-1.6860 -0.0932
-1.6880 -0.0984
-1.6899 -0.1037
-1.6916 -0.1091
-1.6933 -0.1146
-1.6948 -0.1202
-1.6962 -0.1259
-1.6975 -0.1316
-1.6986 -0.1375
-1.6997 -0.1434
-1.7006 -0.1494
-1.7014 -0.1555
-1.7020 -0.1616
-1.7026 -0.1679
-1.7030 -0.1742
-1.7033 -0.1805
-1.7035 -0.1870
-1.7036 -0.1935
-1.7035 -0.2001
-1.7033 -0.2067
-1.7030 -0.2134
-1.7026 -0.2202
-1.7021 -0.2270
-1.7014 -0.2338
-1.7006 -0.2408
-1.6997 -0.2477
-1.6987 -0.2547
-1.6975 -0.2618
-1.6963 -0.2689
-1.6949 -0.2760
-1.6934 -0.2832
-1.6918 -0.2905
-1.6900 -0.2977
-1.6882 -0.3050
-1.6862 -0.3123
-1.6841 -0.3197
-1.6819 -0.3270
-1.6796 -0.3344
-1.6771 -0.3419
-1.6746 -0.3493
-1.6719 -0.3568
-1.6691 -0.3642
-1.6662 -0.3717
-1.6632 -0.3792
-1.6601 -0.3867
-1.6569 -0.3942
-1.6536 -0.4017
-1.6502 -0.4092
-1.6466 -0.4167
-1.6430 -0.4242
-1.6392 -0.4317
-1.6354 -0.4392
-1.6314 -0.4467
-1.6274 -0.4542
-1.6232 -0.4616
-1.6190 -0.4691
-1.6147 -0.4765
-1.6102 -0.4839
-1.6057 -0.4913
-1.6011 -0.4986
-1.5964 -0.5059
-1.5916 -0.5132
-1.5867 -0.5204
-1.5817 -0.5277
-1.5767 -0.5348
-1.5715 -0.5420
-1.5663 -0.5491
-1.5610 -0.5561
-1.5556 -0.5631
-1.5502 -0.5701
-1.5446 -0.5770
-1.5390 -0.5839
-1.5333 -0.5907
-1.5276 -0.5974
-1.5218 -0.6041
-1.5159 -0.6107
-1.5100 -0.6173
-1.5039 -0.6238
-1.4979 -0.6302
-1.4917 -0.6366
-1.4856 -0.6429
-1.4793 -0.6491
-1.4730 -0.6553
-1.4667 -0.6613
-1.4603 -0.6673
-1.4538 -0.6732
-1.4474 -0.6791
-1.4408 -0.6848
-1.4342 -0.6905
-1.4276 -0.6960
-1.4210 -0.7015
-1.4143 -0.7069
-1.4076 -0.7122
-1.4008 -0.7174
-1.3940 -0.7226
-1.3872 -0.7276
-1.3804 -0.7325
-1.3735 -0.7373
-1.3667 -0.7420
-1.3598 -0.7466
-1.3528 -0.7512
-1.3459 -0.7556
-1.3390 -0.7599
-1.3320 -0.7641
-1.3251 -0.7681
-1.3181 -0.7721
-1.3111 -0.7760
-1.3041 -0.7797
-1.2972 -0.7833
-1.2902 -0.7869
-1.2832 -0.7903
-1.2763 -0.7935
-1.2693 -0.7967
-1.2624 -0.7998
-1.2554 -0.8027
-1.2485 -0.8055
-1.2416 -0.8082
-1.2347 -0.8107
-1.2279 -0.8132
-1.2210 -0.8155
-1.2142 -0.8177
-1.2074 -0.8197
-1.2007 -0.8217
-1.1940 -0.8235
-1.1873 -0.8251
-1.1806 -0.8267
-1.1740 -0.8281
-1.1674 -0.8294
-1.1609 -0.8306
-1.1544 -0.8316
-1.1480 -0.8325
-1.1416 -0.8333
-1.1352 -0.8339
-1.1289 -0.8344
-1.1227 -0.8348
-1.1165 -0.8351
-1.1103 -0.8352
-1.1043 -0.8352
-1.0983 -0.8351
-1.0923 -0.8348
-1.0864 -0.8344
-1.0806 -0.8338
-1.0749 -0.8332
-1.0692 -0.8324
-1.0636 -0.8315
-1.0580 -0.8304
-1.0526 -0.8292
-1.0472 -0.8279
-1.0419 -0.8265
-1.0366 -0.8249
-1.0315 -0.8232
-1.0264 -0.8214
-1.0215 -0.8194
-1.0166 -0.8173
-1.0118 -0.8151
-1.0070 -0.8128
-1.0024 -0.8103
-0.9979 -0.8078
-0.9934 -0.8051
-0.9891 -0.8022
-0.9848 -0.7993
-0.9807 -0.7962
-0.9766 -0.7931
-0.9727 -0.7898
-0.9688 -0.7863
-0.9651 -0.7828
-0.9614 -0.7791
-0.9579 -0.7754
-0.9545 -0.7715
-0.9511 -0.7675
-0.9479 -0.7634
-0.9448 -0.7592
-0.9418 -0.7549
-0.9389 -0.7505
-0.9361 -0.7459
-0.9334 -0.7413
-0.9309 -0.7366
-0.9284 -0.7317
-0.9261 -0.7268
-0.9239 -0.7218
-0.9218 -0.7166
-0.9198 -0.7114
-0.9179 -0.7061
-0.9162 -0.7007
-0.9145 -0.6952
-0.9130 -0.6896
-0.9116 -0.6839
-0.9103 -0.6782
-0.9092 -0.6723
-0.9081 -0.6664
-0.9072 -0.6604
-0.9064 -0.6543
-0.9058 -0.6482
-0.9052 -0.6419
-0.9048 -0.6356
-0.9045 -0.6293
-0.9043 -0.6228
-0.9042 -0.6163
-0.9043 -0.6097
-0.9045 -0.6031
-0.9048 -0.5964
-0.9052 -0.5896
-0.9057 -0.5828
-0.9064 -0.5760
-0.9072 -0.5690
-0.9081 -0.5621
-0.9091 -0.5551
-0.9103 -0.5480
-0.9115 -0.5409
-0.9129 -0.5338
-0.9144 -0.5266
-0.9160 -0.5193
-0.9178 -0.5121
-0.9196 -0.5048
-0.9216 -0.4975
-0.9237 -0.4901
-0.9259 -0.4828
-0.9282 -0.4754
-0.9307 -0.4679
-0.9332 -0.4605
-0.9359 -0.4530
-0.9387 -0.4456
-0.9416 -0.4381
-0.9446 -0.4306
-0.9477 -0.4231
-0.9509 -0.4156
-0.9542 -0.4081
-0.9576 -0.4006
-0.9612 -0.3931
-0.9648 -0.3856
-0.9686 -0.3781
-0.9724 -0.3706
-0.9764 -0.3631
-0.9804 -0.3556
-0.9846 -0.3482
-0.9888 -0.3407
-0.9931 -0.3333
-0.9976 -0.3259
-1.0021 -0.3185
-1.0067 -0.3112
-1.0114 -0.3039
-1.0162 -0.2966
-1.0211 -0.2894
-1.0261 -0.2821
-1.0311 -0.2750
-1.0363 -0.2678
-1.0415 -0.2607
-1.0468 -0.2537
-1.0522 -0.2467
-1.0576 -0.2397
-1.0632 -0.2328
-1.0688 -0.2259
-1.0745 -0.2191
-1.0802 -0.2124
-1.0860 -0.2057
-1.0919 -0.1991
-1.0978 -0.1925
-1.1039 -0.1860
-1.1099 -0.1796
-1.1161 -0.1732
-1.1222 -0.1669
-1.1285 -0.1607
-1.1348 -0.1545
-1.1411 -0.1485
-1.1475 -0.1425
-1.1540 -0.1366
-1.1604 -0.1307
-1.1670 -0.1250
-1.1736 -0.1193
-1.1802 -0.1138
-1.1868 -0.1083
-1.1935 -0.1029
-1.2002 -0.0976
-1.2070 -0.0924
-1.2138 -0.0872
-1.2206 -0.0822
-1.2274 -0.0773
-1.2343 -0.0725
-1.2411 -0.0678
-1.2480 -0.0632
-1.2550 -0.0586
-1.2619 -0.0542
-1.2688 -0.0499
-1.2758 -0.0457
-1.2827 -0.0417
-1.2897 -0.0377
-1.2967 -0.0338
-1.3037 -0.0301
-1.3106 -0.0265
-1.3176 -0.0229
-1.3246 -0.0195
-1.3315 -0.0163
-1.3385 -0.0131
-1.3454 -0.0100
-1.3524 -0.0071
-1.3593 -0.0043
-1.3662 -0.0016
-1.3731 0.0009
-1.3799 0.0034
-1.3868 0.0057
-1.3936 0.0079
-1.4004 0.0099
-1.4071 0.0119
-1.4138 0.0137
-1.4205 0.0153
-1.4272 0.0169
-1.4338 0.0183
-1.4404 0.0196
-1.4469 0.0208
-1.4534 0.0218
-1.4598 0.0227
-1.4662 0.0235
-1.4726 0.0241
-1.4789 0.0246
-1.4851 0.0250
-1.4913 0.0253
-1.4975 0.0254
-1.5035 0.0254
-1.5095 0.0253
-1.5155 0.0250
-1.5214 0.0246
-1.5272 0.0240
-1.5329 0.0234
-1.5386 0.0226
-1.5442 0.0217
-1.5498 0.0206
-1.5552 0.0194
-1.5606 0.0181
-1.5659 0.0167
-1.5712 0.0151
-1.5763 0.0134
-1.5814 0.0116
-1.5863 0.0096
-1.5912 0.0075
-1.5960 0.0053
-1.6008 0.0030
-1.6054 0.0005
-1.6099 -0.0020
-1.6144 -0.0047
-1.6187 -0.0076
-1.6230 -0.0105
-1.6271 -0.0136
-1.6312 -0.0167
-1.6351 -0.0200

==> tikz/received_signal/data/rx_scatter.dat <==
RE IM
0.773	0.752
-0.892	-0.660
-1.260	-1.113
1.483	0.884
-1.640	-0.241
-1.878	0.076
-1.030	-1.084
-1.321	-0.943
-1.886	-0.111
0.808	0.811
1.850	0.069
-0.831	-0.635
-0.833	-0.518
-1.842	-0.246
-1.792	-0.124
-0.719	-0.573
1.199	1.021
-0.899	-0.639
-1.348	-0.812
0.857	0.730
1.195	0.989
0.733	0.467
1.314	-0.130
1.900	-0.037
0.681	0.851
-1.383	0.052
-1.340	-1.066
1.860	0.307
-1.492	-0.087
-0.801	-0.667
-0.832	-0.696
-1.439	-0.121
1.370	0.962
1.356	0.942
1.440	-0.302
1.314	-0.184
-0.800	-0.593
0.800	0.680
0.780	0.689
-0.668	-0.697
1.466	1.104
1.259	-0.253
1.822	0.139
0.628	0.833
1.584	-0.318
-1.147	-1.142
-1.714	-0.124
0.916	0.794
-0.760	-0.700
-1.305	-1.026
-0.786	-0.801
-1.201	-0.737
1.126	-0.171
-1.937	0.025
-1.015	-0.990
0.826	0.753
-1.889	-0.360
-1.252	-0.731
-1.246	0.078
-0.845	-0.779
-1.279	-0.799
2.085	0.046
1.646	0.091
-1.053	-0.938
-1.083	-0.642
1.768	0.193
1.810	0.320
-0.813	-0.415
1.731	0.284
0.727	0.730
1.950	0.025
0.943	0.682
1.160	0.906
-1.261	-1.008
-1.432	-0.923
1.179	1.010
0.766	0.630
0.716	0.642
1.860	0.102
1.820	0.216
0.862	0.788
-1.436	0.242
1.829	0.051
-1.161	-0.829
0.906	0.620
1.147	-0.129
-0.585	-0.793
-1.309	-0.045
-1.200	0.211
1.789	0.292
-1.271	-0.009
1.738	-0.052
1.302	-0.080
1.895	0.031
-1.501	-0.996
-0.913	-0.669
-1.652	-0.125
-0.762	-0.609
-1.291	-1.015
-1.284	0.253
-1.251	0.130
1.198	1.091
1.886	0.214
-0.810	-0.573
1.717	0.145
1.779	0.161
1.383	-0.033
1.537	-0.080
-1.185	0.182
1.414	-0.033
1.037	0.965
-0.837	-0.435
1.128	0.021
0.778	0.416
-1.350	0.218
-0.584	-0.561
0.620	0.506
-1.280	0.056
1.843	-0.024
-1.106	-1.132
0.703	0.633
1.293	0.932
-1.863	-0.085
-1.393	0.310
-0.874	-0.738
1.225	1.116
-0.849	-0.644
1.416	1.024
-0.962	-0.648
-0.688	-0.625
1.310	0.930
1.154	0.974
-1.908	-0.004
2.020	0.011
-1.227	-0.778
1.143	0.937
0.655	0.514
1.996	-0.063
0.810	0.714
1.964	0.301
0.754	0.665
-1.859	-0.048
-1.768	-0.452
0.911	0.624
1.209	-0.037
1.874	0.101
1.344	1.018
0.897	0.561
-1.254	0.002
1.604	0.110
1.340	-0.083
-1.870	-0.143
1.867	0.227
1.318	1.009
-1.298	-0.757
-1.676	-0.114
-1.524	0.291
0.835	0.677
-1.669	-0.160
1.255	0.861
-0.952	-0.686
1.271	0.031
1.672	-0.006
-1.205	-0.849
-0.678	-0.633
-1.109	0.113
-0.651	-0.813
-1.401	0.131
0.905	0.736
-1.293	-1.128
1.189	-0.053
-1.669	-0.303
1.227	0.875
1.031	0.771
-0.607	-0.782
-1.319	-0.948
1.717	0.026
-0.822	-0.568
0.759	0.643
-1.971	-0.268
0.914	0.642
1.953	0.125
-0.678	-0.510
-1.922	0.037
-1.835	-0.034
1.835	0.026
1.387	0.905
-1.017	-1.072
-1.864	-0.360
-1.551	-0.254
-1.367	-0.098
-1.340	0.092
-1.937	-0.392
-1.691	-0.021
1.415	-0.205
1.037	0.087
0.874	0.484
-0.829	-0.651
1.194	-0.057
-1.450	0.090
0.633	0.948
1.594	-0.051
1.288	-0.183
1.215	0.905
-1.263	-0.001
1.275	0.954
1.683	-0.020
-0.882	-0.839
-0.833	-0.638
-1.327	-0.902
1.432	-0.083
1.851	-0.075
-0.722	-0.737
1.267	1.050
-1.344	-0.884
0.869	0.669
-1.784	-0.101
-1.227	-0.872
-1.297	0.287
-0.948	-0.914
-1.170	-0.629
1.456	-0.035
1.299	-0.368
-0.774	-0.589
1.767	0.177
-1.313	-1.321
-1.735	-0.054
1.331	0.950
-1.516	0.227
-0.872	-0.630
-1.166	-1.079
-1.888	-0.147
-1.412	-0.960
0.637	0.709
-1.315	0.100
1.585	0.115
1.712	0.110
1.642	0.085
-1.703	-0.041
-1.199	0.426
-0.804	-0.848
2.030	0.205
1.278	0.947
-1.246	0.030
1.279	-0.109
1.336	0.951
0.838	0.633
1.707	0.070
1.891	-0.042
-1.939	-0.032
1.444	0.882
-1.061	-0.876
-0.819	-0.751
-0.911	-0.792
1.273	0.756
1.182	1.134
0.901	0.855
-0.762	-0.559
1.717	0.008
-1.753	-0.296
1.470	-0.027
1.269	-0.013
-1.412	0.369
-1.446	0.277
1.252	-0.085
-1.297	-0.837
-1.206	-0.989
1.276	-0.144
0.912	0.640
1.933	0.204
0.668	0.596
1.866	0.182
1.487	1.005
-1.314	0.529
-0.716	-0.673
1.687	0.046
-0.817	-0.570
-1.900	-0.190
-1.282	0.198
-1.576	-0.580
0.906	0.709
-0.427	-0.751
1.122	0.805
-1.143	-1.263
-1.753	0.101
-1.859	-0.175
1.410	0.903
1.227	0.986
-2.027	0.138
1.463	-0.323
-0.898	-0.657
1.387	0.925
-0.880	-0.780
-1.169	-0.886
0.673	0.473
1.236	0.869
1.301	0.830
-1.683	-0.062
-1.285	0.053
0.771	0.612
0.725	0.747
1.184	-0.239
0.600	0.781
1.160	-0.016
-1.523	0.125
0.781	0.724
1.346	0.955
-1.941	0.047
-1.265	0.169
-0.797	-0.750
-1.345	0.132
-0.977	-0.594
-0.702	-0.893
1.281	0.772
-1.974	-0.070
1.417	-0.115
-0.831	-0.876
-1.102	-0.653
0.768	0.821
1.141	1.008
1.426	0.053
-0.859	-0.804
-1.272	-0.613
1.951	0.131
1.132	1.042
2.040	0.083
1.193	0.856
1.720	0.198
-0.858	-0.621
1.304	0.917
-1.296	-0.790
0.518	0.710
-1.408	-0.812
-0.709	-0.746
1.678	-0.011
1.434	-0.072
1.023	0.518
-1.267	-0.979
-0.681	-0.836
1.225	0.786
-0.740	-0.601
-1.409	-0.982
-1.947	-0.239
-1.298	0.009
1.206	1.063
-1.831	-0.311
1.933	0.268
-1.435	-0.838
-1.276	-0.893
-1.939	-0.094
0.799	0.746
1.277	-0.010
0.583	0.537
-1.714	-0.087
-0.595	-0.416
1.707	0.401
0.717	0.605
1.868	0.173
1.645	0.270
0.699	0.613
-0.768	-0.452
0.799	0.636
-1.191	0.273
1.191	-0.033
-0.812	-0.693
-0.673	-0.539
1.536	0.768
1.173	1.036
-1.344	0.122
1.379	-0.119
1.568	0.137
-1.779	0.020
-1.215	-0.919
-1.104	-0.911
-1.870	-0.065
-1.955	-0.225
1.295	-0.138
-1.366	-0.816
1.163	0.958
-1.180	0.238
1.775	0.097
0.606	0.611
-1.684	-0.203
-0.483	-0.758
-0.687	-0.616
-0.656	-0.573
-1.521	-0.045
-1.958	-0.105
-0.887	-0.627
0.927	0.572
0.948	0.680
-0.750	-0.600
1.211	0.946
1.338	-0.049
1.498	-0.118
1.150	1.023
-1.580	0.018
1.300	0.824
1.281	-0.162
-1.442	-1.039
1.254	1.047
1.385	-0.087
1.798	0.326
1.017	0.753
1.033	0.856
-1.190	-0.044
-0.847	-0.668
1.831	0.026
1.458	0.823
1.384	0.837
1.831	0.315
1.699	0.082
-0.591	-0.581
0.808	0.768
1.251	0.994
-1.335	-0.764
-1.413	-0.723
-1.518	0.134
-1.767	-0.034
-0.891	-0.527
1.367	0.755
-1.494	0.009
-0.713	-0.739
1.639	0.277
1.831	0.190
1.624	0.399
1.013	0.906
1.099	0.829
1.350	-0.270
-1.353	0.147
-2.133	-0.180
1.819	0.029
-1.783	-0.014
-2.065	-0.093
-1.276	0.133
-1.510	0.000
-1.810	-0.246
1.889	0.114
1.413	0.871
-1.432	-1.056
1.920	0.113
0.735	0.646
1.286	-0.042
1.340	1.036
-0.796	-0.550
1.866	0.179
1.386	-0.224
-1.300	-1.096
-1.324	-0.924
-0.665	-0.492
-1.468	-0.983
-0.684	-0.780
-1.385	0.267
1.696	0.099
1.367	0.870
-0.823	-0.433
-1.552	0.116
-0.699	-0.855
-0.733	-0.641
-1.370	0.171
0.622	0.792
-1.224	-0.054
-1.295	-1.101
1.679	0.198
-1.655	-0.175
-1.196	-1.013
2.122	0.261
1.340	0.732
-0.885	-0.493
1.437	-0.067
-1.595	-0.118
1.274	0.854
1.315	1.028
0.799	0.561
-1.811	-0.105
-1.529	0.235
-1.411	-0.824
0.959	0.700
-0.669	-0.796
1.139	0.846
-1.048	-0.977
-1.894	-0.175
-1.689	0.137
-1.221	-0.833
-1.507	-0.819
1.729	0.098
0.760	0.541
-1.401	0.184
-0.583	-0.778
-1.162	-1.153
-0.888	-0.855
-1.032	-1.013
1.929	0.217
-1.223	0.027
-0.736	-0.662
1.662	0.965
-1.121	-0.813
-1.111	-0.678
0.873	0.613
1.241	0.860
0.593	0.641
-1.461	-0.969
1.704	0.245
-1.257	0.193
-1.923	-0.085
-1.081	-0.981
1.303	0.837
1.956	0.092
-1.293	0.108
0.852	0.761
-2.077	-0.088
1.161	0.999
